Composition of Near-Planar Infrastructure Network Instances with Certified Skewness Bounds

Computational studies of optimization problems on infrastructure networks may require more suitable instances than are available. We propose a method to obtain additional instances by extracting and joining connected parts of existing networks, reusing their topology and parameters. Many infrastructure networks are near-planar, so added connections should preserve this property. We measure near-planarity by skewness, the minimum number of edges whose removal makes a graph planar. We derive bounds on the additional skewness caused by joining and give sufficient conditions under which none is added, and propose the corresponding strategy. We evaluate our approach on 100 sets of network parts extracted from each of PGLib-OPF and SNDlib. Within time limits, we show that no skewness is added for about half of the resulting power transmission networks and all considered telecommunication networks. Our method gives smaller mean upper bounds on added skewness than baselines that select vertices randomly, in order of decreasing degree, or using a Kamada--Kawai layout. Extraction and composition may also make the resulting optimization instances infeasible. To reduce this risk, we solve a simpler, tractable variant of the intended optimization problem during generation and restart if it is infeasible. On the generated instances, we solve security-constrained optimal transmission switching and survivable network design problems in full, demonstrating that the instances vary in computational difficulty with runtimes ranging from seconds to hours. The method thus extends the available benchmark sets with instances that inherit source data, have known skewness bounds, and cover a range of computational difficulty.

==> resources/evaluation/plot-data/application-runtime-scopf-exact_outer_face.dat <==
runtime y
42.2074890137 4.0000
43.9991111755 4.0000
45.682379961 4.0000
45.8270919323 4.0000
45.8469910622 4.0000
47.7211580276 4.0000
52.1327540874 4.0000
53.5579020977 4.0000
54.5669281483 4.0000
55.9996299744 4.0000
58.4196898937 4.0000
64.774741888 4.0000
72.0314760208 4.0000
75.2612178326 4.0000
78.4825818539 4.0000
85.1898112297 4.0000
88.8810479641 4.0000
95.2823848724 4.0000
111.602355957 4.0000
136.786203146 4.0000
141.974093199 4.0000
144.355660915 4.0000
149.245767117 4.0000
156.236457825 4.0000
175.975472927 4.0000
263.450510025 4.0000
297.877650976 4.0000
313.974178076 4.0000
337.116562843 4.0000
420.690052271 4.0000
468.903413057 4.0000
546.486728191 4.0000
560.58072114 4.0000
616.380238056 4.0000
633.500837088 4.0000
651.134356976 4.0000
689.495313883 4.0000
741.966408968 4.0000
815.596952677 4.0000
826.248590946 4.0000
828.974403858 4.0000
829.752735138 4.0000
852.146516085 4.0000
864.119174004 4.0000
1340.9197011 4.0000
1374.96037316 4.0000
1500.30837011 4.0000
1545.26628399 4.0000
1624.248595 4.0000
1661.43083072 4.0000
1701.06237102 4.0000
2121.14033794 4.0000
2419.51288986 4.0000
2503.94665885 4.0000
2955.64709115 4.0000
2989.80469394 4.0000
3453.1998229 4.0000
3682.24814391 4.0000
3721.62790394 4.0000
4403.3578279 4.0000
4988.58703208 4.0000
5347.02838612 4.0000
6730.69668102 4.0000
7178.6844151 4.0000
7645.67410302 4.0000


==> resources/evaluation/plot-data/application-runtime-scopf-heuristic_outer_face.dat <==
runtime y
39.010144949 3.0000
43.5737509727 3.0000
45.4452629089 3.0000
46.6362092495 3.0000
47.8370931149 3.0000
48.9184670448 3.0000
52.7629339695 3.0000
57.0125510693 3.0000
58.4074549675 3.0000
58.7083277702 3.0000
64.7356219292 3.0000
66.116661787 3.0000
75.355273962 3.0000
82.551527977 3.0000
84.8274309635 3.0000
90.672604084 3.0000
90.7297358513 3.0000
97.573179245 3.0000
100.54377389 3.0000
136.470952988 3.0000
137.494322062 3.0000
158.577986956 3.0000
158.702874184 3.0000
165.842760801 3.0000
177.441668034 3.0000
249.617740154 3.0000
302.370514154 3.0000
439.98341918 3.0000
539.553043842 3.0000
624.786221981 3.0000
626.754328012 3.0000
665.135592222 3.0000
677.751914978 3.0000
744.419427156 3.0000
760.14387989 3.0000
798.490300179 3.0000
803.602599144 3.0000
831.421823025 3.0000
915.550364017 3.0000
1027.34437609 3.0000
1065.04366016 3.0000
1222.58480883 3.0000
1244.94191718 3.0000
1331.630512 3.0000
1350.95355392 3.0000
1683.02402806 3.0000
1726.77245402 3.0000
1800.07843304 3.0000
1906.98523808 3.0000
2025.99089599 3.0000
2227.295362 3.0000
2451.29165506 3.0000
2766.60382915 3.0000
2829.22983003 3.0000
3021.25532389 3.0000
3024.58450723 3.0000
3281.1078043 3.0000
4054.0705142 3.0000
4211.49325299 3.0000
5006.23850107 3.0000
6180.26267695 3.0000
8826.6878252 3.0000
9267.93913198 3.0000
9869.53790021 3.0000


==> resources/evaluation/plot-data/application-runtime-scopf-high_degree.dat <==
runtime y
37.0476429462 1.0000
43.3528797626 1.0000
43.9838578701 1.0000
45.2799322605 1.0000
47.0558531284 1.0000
51.5452868938 1.0000
52.4323771 1.0000
53.4749262333 1.0000
53.5940289497 1.0000
55.8771882057 1.0000
59.2400357723 1.0000
60.6301989555 1.0000
67.9553039074 1.0000
69.7631521225 1.0000
79.962239027 1.0000
98.8547849655 1.0000
100.451629877 1.0000
103.821992159 1.0000
106.425611973 1.0000
120.376155138 1.0000
130.460069895 1.0000
147.922179937 1.0000
155.199367046 1.0000
171.137372255 1.0000
172.32423234 1.0000
183.816156864 1.0000
250.275029182 1.0000
293.753096104 1.0000
319.617669106 1.0000
363.505845308 1.0000
392.516073704 1.0000
510.403354883 1.0000
510.568099022 1.0000
568.326566935 1.0000
686.282337904 1.0000
776.433636904 1.0000
935.976940155 1.0000
945.554589987 1.0000
1033.06105328 1.0000
1057.32713342 1.0000
1089.7052238 1.0000
1105.93938899 1.0000
1108.02666807 1.0000
1308.88814497 1.0000
1384.65607786 1.0000
1396.32416105 1.0000
1397.64089894 1.0000
1438.49496984 1.0000
1471.39112306 1.0000
1621.89719129 1.0000
1838.05434728 1.0000
1987.45937204 1.0000
2440.49687576 1.0000
2640.0117588 1.0000
2999.16884589 1.0000
3365.51605201 1.0000
3565.00082111 1.0000
3765.09609175 1.0000
3896.97020578 1.0000
4068.38191605 1.0000
4651.95470691 1.0000
6623.2613709 1.0000


==> resources/evaluation/plot-data/application-runtime-scopf-kamada_kawai.dat <==
runtime y
52.662955761 2.0000
54.3499639034 2.0000
68.2061882019 2.0000
69.8025300503 2.0000
75.8545978069 2.0000
79.1312158108 2.0000
82.3544261456 2.0000
91.0105810165 2.0000
96.3562669754 2.0000
113.942848921 2.0000
116.191455841 2.0000
117.813961029 2.0000
147.204735041 2.0000
184.398411274 2.0000
193.827968836 2.0000
235.175801992 2.0000
245.457014799 2.0000
289.004848957 2.0000
306.113003016 2.0000
318.641917229 2.0000
425.825895071 2.0000
466.406348944 2.0000
994.220267057 2.0000
1025.44042802 2.0000
1211.72651196 2.0000
1383.89458299 2.0000
1417.3787601 2.0000
1428.27775002 2.0000
1527.34127331 2.0000
1782.42879605 2.0000
2132.32518888 2.0000
2377.58297992 2.0000
2897.45720506 2.0000
3947.6054039 2.0000
4311.27045608 2.0000
5194.84871578 2.0000
5516.55538893 2.0000
5532.00333691 2.0000
5539.23400712 2.0000
5659.98650408 2.0000
6921.00870585 2.0000
7103.35207987 2.0000
7104.19237661 2.0000
8569.54553604 2.0000
10596.9754508 2.0000


==> resources/evaluation/plot-data/application-runtime-scopf-random.dat <==
runtime y
46.347287178 0.0000
49.4805881977 0.0000
50.5236361027 0.0000
54.0524640083 0.0000
56.2403862476 0.0000
58.3434278965 0.0000
76.4216639996 0.0000
87.6907269955 0.0000
88.4088559151 0.0000
96.6314718723 0.0000
114.303262949 0.0000
122.517344952 0.0000
127.126703024 0.0000
131.77594614 0.0000
142.143929958 0.0000
158.879710913 0.0000
165.686690807 0.0000
166.748247862 0.0000
185.324636698 0.0000
188.476699114 0.0000
193.673408985 0.0000
249.512931824 0.0000
263.186325312 0.0000
391.472692013 0.0000
455.840968132 0.0000
649.236510277 0.0000
956.819266081 0.0000
1023.16244602 0.0000
1066.04601192 0.0000
1096.16504574 0.0000
1238.59102678 0.0000
1421.22418189 0.0000
1479.287642 0.0000
1592.34521699 0.0000
1879.80308485 0.0000
1899.57804799 0.0000
2272.47959089 0.0000
2538.81053829 0.0000
2598.693717 0.0000
2714.93871808 0.0000
2764.39596009 0.0000
3547.10006094 0.0000
3613.43337703 0.0000
4433.29740381 0.0000
4490.36752081 0.0000
5219.09095907 0.0000
5364.63424897 0.0000
5731.04528785 0.0000
7314.99136686 0.0000
7340.89986587 0.0000
7391.84920502 0.0000
8038.14952302 0.0000
8100.44348288 0.0000
8339.17362189 0.0000
10244.6304851 0.0000
10296.097564 0.0000
10826.572695 0.0000


==> resources/evaluation/plot-data/application-runtime-scopf-source.dat <==
runtime y
30.7360072136 -1.5
31.3209359646 -1.5
31.7340450287 -1.5
62.1407849789 -1.5
62.2481358051 -1.5
89.9588198662 -1.5
204.204223156 -1.5
851.334779739 -1.5
1556.21209192 -1.5
2640.26118612 -1.5


==> resources/evaluation/plot-data/application-runtime-snd-exact_outer_face.dat <==
runtime y
17.1618540287 4.0000
22.8865821362 4.0000
74.7986860275 4.0000
76.2166409492 4.0000
133.739573956 4.0000
186.334877014 4.0000
252.639014006 4.0000
278.717736959 4.0000
358.936939955 4.0000
424.007766962 4.0000
459.567736149 4.0000
523.852683783 4.0000
857.523598909 4.0000
1011.6649251 4.0000
1343.80904484 4.0000
1552.98390388 4.0000
1917.84362102 4.0000
2117.66036701 4.0000
2361.54150605 4.0000
3299.15458822 4.0000
3354.62340593 4.0000
3495.3833189 4.0000
5898.42770886 4.0000
9271.99494815 4.0000
9315.76857305 4.0000
9518.07698202 4.0000
9542.13041615 4.0000
10003.7975221 4.0000


==> resources/evaluation/plot-data/application-runtime-snd-heuristic_outer_face.dat <==
runtime y
17.2193968296 3.0000
23.3895800114 3.0000
74.1973609924 3.0000
76.3876819611 3.0000
131.43341589 3.0000
187.521318913 3.0000
245.180894136 3.0000
279.329913855 3.0000
360.169412136 3.0000
425.139418125 3.0000
479.881982088 3.0000
529.637683868 3.0000
856.360620022 3.0000
1003.74873495 3.0000
1351.34194398 3.0000
1550.39174414 3.0000
1914.95276213 3.0000
2116.45273495 3.0000
2337.37926912 3.0000
3304.201473 3.0000
3368.2386899 3.0000
3504.32481503 3.0000
6234.641855 3.0000
9293.91309214 3.0000
9359.29608703 3.0000
9496.73648 3.0000
9551.86472797 3.0000
10018.2483349 3.0000


==> resources/evaluation/plot-data/application-runtime-snd-high_degree.dat <==
runtime y
13.5667479038 1.0000
41.1414840221 1.0000
83.8490390778 1.0000
104.379631996 1.0000
111.787247896 1.0000
138.244865894 1.0000
179.135909081 1.0000
203.25088191 1.0000
239.299548864 1.0000
270.685281992 1.0000
282.543379068 1.0000
357.787840128 1.0000
741.264229059 1.0000
781.113831997 1.0000
807.351261854 1.0000
810.618235111 1.0000
1010.97013998 1.0000
1082.79361391 1.0000
1179.14549208 1.0000
1416.62049103 1.0000
1453.33192492 1.0000
1571.93702817 1.0000
2121.80902219 1.0000
4774.71753502 1.0000
4785.15538096 1.0000
6293.10927796 1.0000
6355.58246708 1.0000
7774.28678083 1.0000


==> resources/evaluation/plot-data/application-runtime-snd-kamada_kawai.dat <==
runtime y
25.1613199711 2.0000
39.8971459866 2.0000
91.6082069874 2.0000
101.946748018 2.0000
260.339163065 2.0000
343.752320051 2.0000
369.913450956 2.0000
546.90497613 2.0000
883.200930834 2.0000
1142.99364185 2.0000
1217.07960701 2.0000
1480.54068112 2.0000
1507.74726915 2.0000
1780.9504869 2.0000
1884.70704508 2.0000
1998.89346099 2.0000
2187.27560496 2.0000
4092.9941411 2.0000
4381.02819395 2.0000
4712.89404798 2.0000
6168.8958981 2.0000
6270.76822686 2.0000
7569.85777903 2.0000


==> resources/evaluation/plot-data/application-runtime-snd-random.dat <==
runtime y
40.1246800423 0.0000
72.860049963 0.0000
88.5153810978 0.0000
109.176247835 0.0000
134.698740005 0.0000
240.847142935 0.0000
365.679784775 0.0000
447.173532009 0.0000
481.789254189 0.0000
547.32444787 0.0000
664.39317894 0.0000
931.518330097 0.0000
964.815121889 0.0000
1082.55589008 0.0000
1512.01110697 0.0000
2118.90493989 0.0000
2845.81890702 0.0000
4993.88522482 0.0000
5217.56762385 0.0000
6005.81674409 0.0000
6860.12319708 0.0000
8612.472579 0.0000
9686.34036303 0.0000


==> resources/evaluation/plot-data/application-runtime-snd-source.dat <==
runtime y
7.36909389496 -1.5
44.023679018 -1.5
60.5841140747 -1.5
258.528600931 -1.5
1034.14673805 -1.5
2172.947052 -1.5
3316.51487613 -1.5


==> resources/evaluation/plot-data/global-structure-pglib-exact_outer_face-0.dat <==
x y
0.305721300243 -0.237288135593
0.240894310244 0.64406779661
0.304481605559 -0.0338983050847
0.312645413644 -0.305084745763
0.306864865272 -0.0338983050847
0.279570524522 0.0338983050847
0.320404431295 0.237288135593
0.317949349115 -0.0338983050847
0.273945025156 0.915254237288
0.279496684166 -0.0338983050847
0.272451514694 0.0338983050847
0.237265601529 -0.101694915254
0.30315254104 0.169491525424
0.248589255492 -0.305084745763
0.245567637917 -0.305084745763
0.257825105646 -0.305084745763
0.255029406695 0.372881355932
0.310844754378 -0.508474576271
0.237587408782 0.237288135593
0.243738818691 1.14296184074
0.243003316145 -0.576271186441
0.247227133525 0.0338983050847
0.310265562322 0.440677966102
0.253498617836 0.64406779661
0.287001585317 0.237288135593
0.235369510066 0.576271186441
0.259402832947 0.0338983050847
0.269998954025 1.02153967786
0.292653604626 0.0338983050847
0.317812081046 0.305084745763
0.255426473573 -0.508474576271
0.259007450963 -0.64406779661
0.259640194461 0.0338983050847
0.264451961209 0.372881355932
0.29217504273 -0.0338983050847
0.293237020583 0.0338983050847
0.255947220873 0.305084745763
0.27497534657 -0.372881355932
0.268708304947 0.440677966102
0.29857118917 0.847457627119
0.238770116469 0.305084745763
0.238810086421 0.71186440678
0.299701762806 -0.305084745763
0.298692548688 0.64406779661
0.319688746026 -0.440677966102
0.300737178976 0.508474576271
0.276752906374 -0.0338983050847
0.268061504694 0.71186440678
0.32017985806 -0.508474576271
0.276345085133 0.305084745763
0.245527970223 -0.508474576271
0.297789250456 0.71186440678
0.269519710269 0.101694915254
0.237395735494 -0.508474576271
0.312273403256 -0.169491525424
0.322365685631 -0.0338983050847
0.276817077219 -0.64406779661
0.257302739647 0.169491525424
0.23976752006 0.305084745763
0.308683167211 0.305084745763
0.250578391122 0.101694915254
0.315702223499 1.0486919239
0.319148557732 -0.0338983050847
0.236176778556 -0.372881355932
0.241582879585 0.0338983050847
0.305894759326 0.372881355932
0.269356801506 -0.576271186441
0.309547538382 0.305084745763
0.314712396573 0.169491525424
0.272405611518 -0.237288135593
0.261358325269 -0.305084745763
0.275257593914 -0.64406779661
0.288160622792 -0.305084745763
0.315948842347 0.64406779661
0.316140632279 0.237288135593
0.316449691414 0.305084745763
0.291323738181 1.07424602837
0.300986212875 0.64406779661
0.324402077672 0.101694915254
0.239829072185 -0.372881355932
0.259292116808 0.169491525424
0.302349465868 0.101694915254
0.271323319323 -0.372881355932
0.240240501062 1.0486919239
0.286635250632 -0.101694915254
0.237992883326 0.372881355932
0.288909635992 -0.237288135593
0.320983720708 -0.0338983050847
0.296781072751 -0.237288135593
0.305530639925 0.101694915254
0.238070055091 -0.508474576271
0.270055919626 0.101694915254
0.288076010803 -0.169491525424
0.269942717235 -0.101694915254
0.255498188038 0.101694915254
0.256775360751 0.372881355932
0.274251783741 0.101694915254
0.267852059121 -0.101694915254
0.320482848974 0.64406779661
0.309654810671 -0.440677966102


==> resources/evaluation/plot-data/global-structure-pglib-exact_outer_face-1.dat <==
x y
1.30829721855 -0.122448623468
1.24635344713 -0.368113572628
1.25217235489 -0.113959201874
1.27911862302 -0.0369309662139
1.27695007648 -0.0912468827362
1.31262106896 -0.248794749508
1.27173618245 -0.231268779144
1.28769958845 -0.0975873618623
1.26022411968 -0.355963762838
1.28537929274 -0.123173943862
1.28624722436 -0.256796626757
1.25589362406 -0.131503910154
1.23674114421 -0.216365606529
1.26039343791 -0.105604304992
1.23699410034 0.173809226023
1.25392319188 0.133551012814
1.26969871141 -0.34690881902
1.24734166892 0.0536418886036
1.27006040133 -0.246030057977
1.24079082681 -0.359754611702
1.31616659941 0.432597689115
1.25150254227 0.0697348475941
1.3154265024 -0.334845479939
1.26313770586 -0.335466537681
1.27715564452 -0.286353977461
1.32302070393 -0.353162047839
1.25045578464 -0.0779714739921
1.24981077686 -0.179266284741
1.30889124923 -0.211213788689
1.27831630284 -0.238448826385
1.30682792036 1.00183175495
1.28203811094 0.440648518506
1.29070284928 -0.30026809939
1.27442673791 -0.342595882945
1.31995037318 -0.137596734375
1.27239608435 0.0851129658597
1.28562967233 -0.273157654369
1.30450762538 -0.0680220070349
1.30331564119 -0.206545847999
1.31201315135 -0.281769315498
1.2981912556 -0.27268117522
1.31418543457 -0.317629479362
1.30557286426 0.281355164195
1.2486168928 -0.307733012228
1.3128302312 -0.0210065086517
1.28773747092 -0.307359642469
1.25071446725 -0.189553442802
1.26216620477 -0.354638941455
1.28014408271 0.71180702711
1.31022613909 -0.217834325363
1.29563870851 0.073749096144
1.24277474891 -0.252604237771
1.28684288096 -0.239238196832
1.31609263492 0.677948033954
1.30302439514 -0.228405474352
1.30298892438 -0.0102364437475
1.2430581417 0.599965980748
1.29635411262 -0.278795681893
1.26975402637 -0.0660156711662
1.26453932154 -0.345002850547
1.2659655753 -0.223286086647
1.30252267819 -0.363780164476
1.28340649197 -0.249352730685
1.28565419513 -0.143403027217
1.31544460502 -0.1576350123
1.28406009404 -0.206124403398
1.2978889352 0.406052802747
1.30298051569 -0.314186731672
1.25724281646 -0.256473564706
1.31446827527 0.200270383679
1.23942289483 -0.232169220391
1.30521840475 0.195009006853
1.2813480731 0.0475623611716
1.26503672229 -0.324580591352
1.27442626245 -0.247080414184
1.26613777719 -0.209376071771
1.23702530233 -0.309396748831
1.28342883881 -0.279200634564
1.24499887206 -0.0768731186565
1.24611598209 0.192600082087
1.31079357759 -0.272461040241
1.26331461677 -0.0758304618449
1.28009667688 0.0812658334203
1.23545161747 -0.295981419099
1.26739384664 -0.168800750245
1.31079535056 -0.355485310159
1.25621765153 -0.0672054254719
1.31273368771 -0.239286887983
1.29097646203 0.544861083313
1.24119767607 -0.12654261418
1.25299083604 0.34997215466
1.28818486344 -0.140425117328
1.23595396361 -0.0433024728032
1.23673962953 -0.195034856684
1.31727474654 -0.283552878452
1.2940002671 -0.183195176907
1.23924346097 -0.247324006692
1.28114149041 -0.334706204504
1.3105215376 -0.268607345764
1.25698929004 0.589541660624


==> resources/evaluation/plot-data/global-structure-pglib-exact_outer_face-2.dat <==
x y
2.25074416012 -0.945401047603
2.24702897844 -0.899890810465
2.29986231292 -0.676212406454
2.28513669252 0.597767981239
2.32330252754 -1.37588827988
2.24892605338 -1.06275047734
2.25583253208 -1.33327096225
2.2699878266 -0.399419508484
2.25133280845 1.46155010643
2.31598825773 -0.175204572521
2.31168415859 1.88223358185
2.27847057618 -1.05696700572
2.32219400089 0.41848145685
2.31662354971 1.98007045688
2.26500550628 -1.22185185658
2.27241483827 -0.311259255786
2.28970413642 -0.373179960808
2.23733012029 0.315089931416
2.28346895569 0.562747466593
2.29818506626 -0.234963672354
2.28942260016 -0.995103872729
2.3150469006 -0.87568180388
2.29627808003 -0.830814754169
2.23798947806 -0.213114462772
2.23798919934 1.04474133453
2.23646309602 -0.203725813215
2.30176034133 -0.610966871927
2.2546100331 -0.215683124107
2.2383557581 0.252743676159
2.32048966643 -1.20790120339
2.26094795451 1.93668771098
2.25384002886 -1.05304535202
2.26109057991 -0.808490081089
2.24803131197 -1.12881535428
2.29219225291 -1.3449236939
2.26719631788 -1.2465156341
2.25018471804 0.149956299653
2.23927778335 -0.728028074848
2.30103145207 1.64304335485
2.30094490659 1.89051703094
2.31487037571 -0.756538069143
2.24676361289 -0.779984823709
2.32185427687 0.708104955111
2.2385241565 -1.0353930798
2.29859482407 -0.905781281858
2.30336877711 -1.07573413048
2.31969636423 -1.1813165126
2.2837766975 -0.134374181314
2.31976063727 1.94857406503
2.23615516928 -0.547573766726
2.28260212587 -0.131425529735
2.31974535393 1.46734520823
2.32386774719 -1.11051316832
2.2545318721 -0.495017365818
2.28964376254 1.93742194891
2.25666636101 0.0486155742827
2.24257149427 0.535165990171
2.25333305299 -0.476642493843
2.28491346745 -0.527246026394
2.29198876693 1.87965049215
2.28501607693 -0.582057744545
2.29651708222 1.18643977281
2.27490304122 -1.12947170563
2.27224270505 -1.28627632035
2.29107366785 -0.616457564382
2.31200047732 -1.00906300374
2.27739575344 -1.07708652721
2.29314306216 -0.625532035033
2.25701219436 -0.901256877915
2.28478821719 -0.33854898119
2.31361900327 -0.960703972438
2.24279679171 -1.32883214121
2.29031826597 -1.18895564002
2.31649548779 -0.630209119245
2.26857189025 0.20430473801
2.29354774478 -0.0343009422133
2.31181204993 -0.155783397225
2.24515367968 -0.199877343663
2.27873638837 -0.215921240202
2.32212000134 -0.179452056482
2.27238977691 -0.233436333189
2.32431092132 1.53892981099
2.27540161613 -1.2147266252
2.26761166806 -0.392541352902
2.244721305 -0.00133049813857
2.27116259029 0.461455129501
2.30034224739 -0.334790303596
2.32370721984 0.238646231639
2.26304011063 1.96073771574
2.26821603775 -1.28196884286
2.28684442591 1.59700998846
2.30406622915 0.305956482371
2.26579120389 1.42324693454
2.25156377543 -1.14925142568
2.27373923892 -0.50637601242
2.29596024834 -1.27084322824
2.31559407597 -0.849952527663
2.29849037058 1.87369940763
2.23949510928 -1.04775657067
2.2488044899 1.94241674361


==> resources/evaluation/plot-data/global-structure-pglib-heuristic_outer_face-0.dat <==
x y
0.160063934532 -0.237288135593
0.126399514226 0.64406779661
0.121768797966 -0.237288135593
0.180096053574 -0.237288135593
0.103494472081 -0.169491525424
0.157290517031 0.101694915254
0.134493543673 0.305084745763
0.109645030531 -0.169491525424
0.106245538102 0.71186440678
0.158970427256 0.237288135593
0.127005946016 0.237288135593
0.107051021135 -0.0338983050847
0.14470995005 0.169491525424
0.132267495674 -0.305084745763
0.145194989078 0.101694915254
0.15834408294 -0.508474576271
0.166233853357 0.169491525424
0.160585617939 -0.576271186441
0.140090767145 0.440677966102
0.106618832116 1.02153967786
0.132913333865 -0.508474576271
0.118921880919 0.0338983050847
0.149404106247 0.440677966102
0.152756536681 0.915254237288
0.151911954092 0.237288135593
0.149576544547 0.64406779661
0.154566059804 0.169491525424
0.141639035204 1.02153967786
0.12431536016 0.305084745763
0.148173471981 0.101694915254
0.14770608081 -0.440677966102
0.17388584807 -0.64406779661
0.133460518624 0.237288135593
0.157425553647 0.101694915254
0.184882149048 0.169491525424
0.169369272476 0.169491525424
0.13459877855 0.372881355932
0.112849703673 -0.237288135593
0.114281455208 0.440677966102
0.168335635884 0.71186440678
0.15969314103 0.101694915254
0.0955763925189 1.07424602837
0.131957193425 -0.169491525424
0.101118619763 0.372881355932
0.151441683466 -0.508474576271
0.120639444869 0.372881355932
0.172923205009 -0.0338983050847
0.166448486655 0.169491525424
0.164154395234 -0.71186440678
0.12174905139 0.508474576271
0.107672659745 -0.576271186441
0.132200690626 0.64406779661
0.169060433952 0.169491525424
0.173849458865 -0.169491525424
0.178480416031 -0.237288135593
0.0971925989759 -0.0338983050847
0.160573561978 -0.64406779661
0.102093271445 -0.101694915254
0.149340544133 0.169491525424
0.114672746023 0.576271186441
0.14597381806 0.101694915254
0.117040673011 1.07424602837
0.1492457651 0.101694915254
0.163916835629 -0.169491525424
0.174325772925 -0.237288135593
0.121998218503 0.372881355932
0.161084126398 -0.508474576271
0.16473525825 0.576271186441
0.162126248368 0.0338983050847
0.175663589935 -0.305084745763
0.170692095103 -0.237288135593
0.184820485616 -0.64406779661
0.133973466655 -0.305084745763
0.181167391422 0.915254237288
0.177229889436 0.305084745763
0.153314581551 0.0338983050847
0.126013934754 1.12124259105
0.122934614274 0.64406779661
0.131445763259 0.101694915254
0.172213599229 0.0338983050847
0.121518833239 0.169491525424
0.117358806702 0.101694915254
0.184952857024 -0.101694915254
0.115864991286 0.71186440678
0.178571065753 0.101694915254
0.158629705897 0.372881355932
0.102644165826 -0.169491525424
0.184960340894 0.305084745763
0.104269038814 -0.101694915254
0.160826698032 0.101694915254
0.156225470936 -0.440677966102
0.129504976432 0.305084745763
0.149026873784 -0.237288135593
0.17884068116 -0.0338983050847
0.180613334609 0.237288135593
0.179452695703 0.0338983050847
0.130582576609 0.440677966102
0.144508183 0.169491525424
0.142907724711 0.71186440678
0.146818847967 -0.508474576271


==> resources/evaluation/plot-data/global-structure-pglib-heuristic_outer_face-1.dat <==
x y
1.16828331098 -0.122448623468
1.11399980522 -0.36564479625
1.17026983907 -0.0896843237957
1.16440832813 -0.0657453726858
1.16707413482 -0.165978230449
1.15378225563 -0.224440071724
1.12661779562 -0.211142108759
1.12941252597 -0.0537469196413
1.11204182248 -0.32096357387
1.11607609945 -0.20235678854
1.11629132089 -0.276560606306
1.13165079465 -0.176038832201
1.1415538229 -0.216365606529
1.17719349184 -0.105320382826
1.10252119408 -0.186166427447
1.12203188875 0.2189762003
1.13272620323 -0.314182482486
1.1618985958 0.131028576738
1.11147236196 -0.326862018939
1.15766915983 -0.258112876505
1.10451136032 0.34047411443
1.16614019363 0.0697348475941
1.15978474396 -0.326901567718
1.10560269885 -0.355979720584
1.16189762269 -0.247715777518
1.1382715634 -0.383777758392
1.1426115986 -0.126527759293
1.14940729727 -0.17926628474
1.17569570989 -0.29703965189
1.10478310651 -0.13289275908
1.12619262954 0.775361914015
1.16714009535 0.475657405905
1.10727024395 -0.317978707589
1.13598516027 -0.332391749888
1.12238403176 -0.163421547584
1.12036636594 -0.0277348371679
1.10592107455 -0.331913418424
1.10081317582 -0.129146754909
1.13288511502 -0.163456680938
1.17522986196 -0.239587978279
1.14644256501 -0.15387218448
1.17251765644 -0.367353961564
1.1036554404 0.124077282785
1.16160118817 -0.229268256396
1.12143857859 -0.0201766657514
1.17024716119 -0.300104553146
1.11383590599 -0.171959167732
1.1814764844 -0.186316994462
1.16661243464 1.06560276674
1.16445589154 -0.265995425184
1.12151583363 0.226609965601
1.17284593315 -0.254177600449
1.13798817556 -0.233947308806
1.12809900272 -0.00545019278774
1.1217189208 -0.224521447394
1.1279163221 -0.0894220105494
1.10891182467 0.599965980748
1.17863750535 -0.161837429274
1.16022624479 -0.0523201692221
1.09525626193 -0.351218295355
1.16163080674 -0.104477227281
1.10875017236 -0.369028895104
1.15190610662 -0.22181399546
1.17352138381 -0.187232008583
1.16921043631 -0.0996670092982
1.18257261509 -0.206124403398
1.09739217721 0.266749330641
1.12949147147 -0.346065686064
1.13253195041 -0.203716219853
1.12625901308 0.141525964387
1.17463844257 -0.237512722712
1.09523726603 0.195009006853
1.12116378139 0.0412596884172
1.16683297799 -0.345825079142
1.1316879046 -0.255166982413
1.11801461249 -0.259928723515
1.14000130081 -0.343373174801
1.17717185295 -0.279254927195
1.15502315483 -0.076873118656
1.11279524902 0.0286620007804
1.10576561255 -0.292143641828
1.15661552915 -0.0758625669991
1.09646606356 -0.095311127445
1.13360594664 -0.263390960323
1.15583361904 -0.242942979866
1.13202578226 -0.335258382556
1.128793328 -0.0677487118432
1.1144362172 -0.288780910253
1.1646408266 0.478049046009
1.18104024175 -0.12654261418
1.15034360051 0.217069494216
1.10530758309 -0.0732783501917
1.16333773345 -0.117367322564
1.10560210751 -0.156695972071
1.14147476975 -0.252755500611
1.10246640645 -0.101356574257
1.09928945518 -0.274906141136
1.12252717934 -0.351074029704
1.11729872708 -0.279417789417
1.12134661498 0.672232731643


==> resources/evaluation/plot-data/global-structure-pglib-heuristic_outer_face-2.dat <==
x y
2.11555576637 -0.945401047603
2.11629661348 -0.939727825068
2.10392882865 -0.75904235715
2.10258764126 0.357749736445
2.17615066958 -1.3903975068
2.10233339184 -1.07831451719
2.13922304105 -1.35692286716
2.14508343187 -0.0874917069958
2.1285321724 1.46559093331
2.14235717506 -0.058313792416
2.12033202268 1.88134042811
2.18313735505 -1.1258434619
2.15046184587 0.41848145685
2.12633947559 1.97727658662
2.11857935118 -1.20106869746
2.12721191565 -0.139660870817
2.10278994646 -0.412493061534
2.12213958456 0.409902572455
2.16296845555 0.558953172191
2.15390838401 -0.110179255322
2.15480149948 -1.10968310062
2.11188601717 -0.87568180388
2.13388329727 -0.857500636875
2.14759024283 -0.22464441556
2.09718707471 1.08278634128
2.18387076145 -0.24023768532
2.1158040348 -0.528712554708
2.16022872778 -0.215683124107
2.18379984624 0.242220361172
2.14250687483 -1.22497940743
2.11400007984 1.95035548322
2.12306579893 -0.992309051722
2.1064788312 -0.995438715075
2.16063766852 -1.17284254014
2.18152504917 -1.38566280139
2.09693264368 -1.28403949859
2.11307140936 0.0723530702113
2.13699957181 -0.694884390265
2.15185493844 1.65741372114
2.1754454785 1.88435539972
2.17211076293 -0.649526213183
2.11668802885 -0.789707163376
2.12828903395 0.414555556824
2.17241887425 -0.636073407355
2.09805255048 -0.906476322004
2.13242626416 -0.957334702768
2.16814119266 -1.18413439809
2.1734696357 -0.209480363715
2.12600864823 1.94920402299
2.11061904145 -0.420670476378
2.15850909497 0.0306381092623
2.10766222838 1.46542778008
2.11458326614 -1.06161434624
2.10972680267 -0.726572905998
2.11041503843 1.94116060571
2.14429569877 0.0144450030144
2.11105442181 0.535165990171
2.09578306548 -0.360869779908
2.09723017869 -0.332725098758
2.14558275848 1.87497276831
2.12668245277 -0.577539777779
2.10810428214 1.19801012781
2.13398482836 -1.14001732983
2.15575292158 -1.30267229503
2.18160322145 -0.466610119273
2.12202009693 -1.00906300374
2.15942744516 -1.16265441843
2.17134754922 -0.727935688638
2.1540390041 -0.742221035095
2.12077425983 -0.547178186523
2.14408100993 -0.627012265671
2.17803302188 -1.32883214121
2.0971914734 -1.20358455377
2.12487807417 -0.479562292664
2.15957043423 0.0488365240541
2.10888319736 0.0851225125173
2.16254412801 -0.0642176663507
2.16168862679 -0.185925485078
2.14821577466 -0.215921240202
2.17661748282 -0.250866490129
2.18293145608 -0.173702991795
2.16693421622 1.53749573982
2.17598248388 -1.23209451819
2.15548335974 -0.19289161799
2.11736410271 0.0527817379543
2.12009558201 0.343364128435
2.15219820086 -0.31618663022
2.10066418386 0.271143396971
2.17950642086 1.96004473228
2.13488784606 -1.28196884286
2.10816694717 1.57344946966
2.13611216028 0.169567522204
2.17704992676 1.43419868368
2.13277317973 -1.13584253976
2.17253502997 -0.514173094664
2.10306771151 -1.21871876557
2.15053912501 -0.908345028226
2.12803715738 1.87563631234
2.16035766418 -0.801263038431
2.13973580991 1.93767850919


==> resources/evaluation/plot-data/global-structure-pglib-high_degree-0.dat <==
x y
-0.150230764789 -0.64406779661
-0.103812188885 -0.101694915254
-0.128946494527 -0.305084745763
-0.131616414999 -0.576271186441
-0.131891082071 -0.305084745763
-0.132482059625 -0.372881355932
-0.173272245309 -0.372881355932
-0.14348796232 -0.508474576271
-0.179628277783 0.508474576271
-0.169227814482 -0.576271186441
-0.152170745793 -0.101694915254
-0.128152355353 -0.101694915254
-0.162791845244 -0.305084745763
-0.103510258391 -0.779661016949
-0.134933393191 -0.440677966102
-0.171751066825 -0.576271186441
-0.183467654062 -0.372881355932
-0.17603829511 -0.779661016949
-0.15528234483 -0.237288135593
-0.131320442725 0.237288135593
-0.102060465195 -0.71186440678
-0.181438695739 -0.576271186441
-0.0979274560554 -0.169491525424
-0.184592324478 0.169491525424
-0.160861685862 -0.305084745763
-0.174693434896 0.101694915254
-0.118001542671 -0.508474576271
-0.167347272196 -0.0338983050847
-0.0998438836379 -0.440677966102
-0.136794757226 -0.508474576271
-0.108154478972 -0.576271186441
-0.180656781432 -0.847457627119
-0.117571907119 -0.372881355932
-0.104778339978 -0.576271186441
-0.11292953117 -0.440677966102
-0.14058997848 -0.440677966102
-0.153308442563 0.305084745763
-0.124769750419 -0.508474576271
-0.12359696463 -0.372881355932
-0.132049993232 0.305084745763
-0.166945685937 0.101694915254
-0.100316130712 0.101694915254
-0.146681463104 -0.440677966102
-0.166338369255 -0.101694915254
-0.108047749872 -0.779661016949
-0.181921869302 -0.508474576271
-0.148812407429 -0.576271186441
-0.132577270917 -0.305084745763
-0.11291187644 -0.779661016949
-0.150794699952 0.169491525424
-0.0995764272889 -0.71186440678
-0.180126073187 -0.440677966102
-0.158097134794 -0.372881355932
-0.096840862573 -0.576271186441
-0.17959609707 -0.71186440678
-0.111594148362 -0.169491525424
-0.173217108263 -0.779661016949
-0.163267394256 -0.508474576271
-0.110247271062 -0.101694915254
-0.108602462457 -0.576271186441
-0.144476712298 -0.372881355932
-0.13173056593 0.101694915254
-0.128566147212 -0.372881355932
-0.13210266333 -0.508474576271
-0.154435571462 -0.440677966102
-0.139922201703 0.0338983050847
-0.0994328766275 -0.64406779661
-0.170692122246 -0.0338983050847
-0.131752579932 -0.237288135593
-0.165982587721 -0.64406779661
-0.105807946438 -0.440677966102
-0.163894295873 -0.779661016949
-0.150560505727 -0.576271186441
-0.162455706773 -0.0338983050847
-0.130841266169 -0.305084745763
-0.114685741559 -0.440677966102
-0.107343600661 0.576271186441
-0.155599963231 -0.237288135593
-0.179761615963 -0.237288135593
-0.12648200649 -0.440677966102
-0.115569493412 0.169491525424
-0.15215342875 -0.101694915254
-0.143829283123 -0.576271186441
-0.101297273894 -0.0338983050847
-0.152122296437 -0.305084745763
-0.170164840792 -0.0338983050847
-0.184962021157 -0.508474576271
-0.146490434216 -0.169491525424
-0.166431349576 -0.372881355932
-0.121372933032 -0.508474576271
-0.108222441736 -0.71186440678
-0.110772467162 -0.440677966102
-0.104529291629 -0.440677966102
-0.106020962343 -0.372881355932
-0.107117929778 -0.305084745763
-0.174331058047 -0.576271186441
-0.144543881146 0.101694915254
-0.101325920764 -0.576271186441
-0.106917713976 -0.372881355932
-0.144557141755 -0.847457627119


==> resources/evaluation/plot-data/global-structure-pglib-high_degree-1.dat <==
x y
0.866969585704 1.18954575599
0.869474770067 0.275668137493
0.843750071188 0.335563602472
0.829046907464 0.531191567346
0.82847745761 0.217784423798
0.88838497046 0.351284841477
0.868351446859 0.333522955222
0.831599795316 1.03756743093
0.845773105352 -0.155890871047
0.880328004468 0.512692702758
0.835545376761 -0.18041527658
0.88219354693 0.110270487927
0.874725312748 0.464406220804
0.87303266154 1.20574508379
0.902588093752 0.624257875444
0.866111157377 0.850886634882
0.850679980791 0.18358771212
0.862919566313 1.23891197941
0.817758752466 0.223263651003
0.899901145909 0.0784187494245
0.889654004987 0.49063614873
0.882426237423 0.594194736409
0.890210373495 0.19914863733
0.857127618216 -0.00596277757546
0.873869731285 0.479489381854
0.88715739176 -0.0579729010969
0.819984407733 0.657167499652
0.852677411964 0.299781637301
0.888139181588 0.51445990931
0.831461366833 0.737684333376
0.841116817034 1.28440730293
0.85157377081 1.23306256166
0.855730307399 0.241708124038
0.875379717011 0.409932879612
0.846781308654 0.439974459584
0.838691592199 0.863843878358
0.891828010454 -0.0181490182999
0.8282689782 0.110522099539
0.895414459214 0.463214702666
0.816397855838 -0.127635825281
0.865463094316 0.205220378727
0.852104562875 0.0359237384879
0.866651478216 1.17419661866
0.881811173055 0.133251572198
0.871819216701 1.07115913817
0.87847776576 1.16641139405
0.836691218368 0.805958662075
0.88520235993 0.263936671809
0.902286435704 1.4377204802
0.874964000726 0.0867893485831
0.883308558002 1.16870815118
0.8303726714 0.634840108451
0.904418395139 0.328795695641
0.861912856597 1.08232815317
0.899325492272 1.25005150247
0.86780873119 0.117923472822
0.877070095398 1.59490335664
0.87010427559 0.705772352925
0.855540974965 0.0459291503979
0.831425547563 0.801669447273
0.896636575721 0.798300430461
0.891516122712 0.0893346941059
0.842577791375 0.413866209775
0.900862186602 0.623268250701
0.887921636308 0.952266030041
0.885984986851 0.00581421029335
0.872034566697 0.623128927768
0.883082107793 0.00982583190421
0.875867464119 0.137986179436
0.891022093263 1.09481937665
0.872033469002 0.599129173273
0.897744699054 1.06467615389
0.842538765006 0.68966601553
0.871075807783 0.12748501851
0.8684548046 0.509136131995
0.902243511053 0.602693867622
0.823213269876 -0.14921025967
0.89739438391 0.29724570603
0.843097992091 0.370006647104
0.852350460906 0.218704644297
0.844704637469 -0.0265213695464
0.882178031021 0.121429406164
0.819093279718 0.647867236372
0.86257707452 0.233545110485
0.858794487709 0.123957432682
0.86996373943 0.127731777985
0.867330892233 0.338140358712
0.8526525604 0.24865270998
0.88701389291 0.691711055631
0.827524558059 0.851314590343
0.867556163137 0.512307521615
0.823840204485 0.947657737637
0.819831341373 0.109102906311
0.826696186794 0.351162294723
0.89832764318 0.257450757433
0.839609395013 1.0472487684
0.819038168768 -0.253337419283
0.827069956721 1.00485074641
0.881907883319 0.46701629959
0.844738003538 1.36903751317


==> resources/evaluation/plot-data/global-structure-pglib-high_degree-2.dat <==
x y
1.86865747477 1.17547930145
1.85591217448 0.962147028234
1.84416775978 -0.152451498004
1.90371318352 1.24042752104
1.84078013976 -1.10236172058
1.90154443896 -0.0465154376834
1.8340571895 -1.13473158902
1.87920230762 1.18415472531
1.87909464836 1.57251761691
1.81513277234 0.999248190125
1.82132165429 1.87374292857
1.86575982781 -0.320202070514
1.8400775982 1.36530531683
1.83907165189 1.94804486483
1.83126336351 0.0394630262328
1.8824029758 0.859507967111
1.90057659056 1.10059763027
1.90139678363 1.1533909122
1.89748311056 1.37682341556
1.85155940956 1.11287332323
1.88557080936 -0.269923501174
1.85283791427 0.528692602889
1.84853769462 0.585365554172
1.88616068636 1.23544432992
1.85030302089 1.38934062441
1.85695467423 0.821659802258
1.88583859681 0.837925900634
1.83884235102 1.09975054534
1.872401737 1.02610551371
1.83780362339 0.298969394689
1.89616625185 1.91880680189
1.81613789578 -0.298671078009
1.865484188 0.292368057726
1.87985697645 0.766379263509
1.86980668703 -1.00363085403
1.82470784546 -0.788283007438
1.86505646357 1.15967677957
1.82981217724 -0.129752953912
1.88714155663 1.64343734453
1.90154139395 1.89189491491
1.86119383355 0.309880572059
1.85091046158 0.638310530409
1.89135273587 1.32063693158
1.82670236621 -0.0411140301211
1.84073178288 -0.0135921156388
1.8920287124 0.350667846874
1.88344424878 -0.197863687386
1.82254466531 1.0227898456
1.90184031469 1.91502843713
1.81770347016 0.989289574554
1.8842416918 0.902626060178
1.85784382044 1.56049119914
1.85909368015 -0.0323409465777
1.89923511589 0.443562482832
1.89665990716 1.89540397846
1.81546112489 0.809035187543
1.84897083859 1.20162414919
1.86555390667 1.10805534431
1.89123671042 0.430232537241
1.88481101597 1.87441047049
1.87013734793 1.09959533565
1.89929475776 1.5243981909
1.83237128491 -0.103464349221
1.83706388365 -1.07394300044
1.82761762682 0.80261388168
1.81902344543 0.672021472205
1.89006686111 -0.637590298055
1.86175390594 1.00336201231
1.89093196537 0.104274679603
1.86551855197 1.2157232197
1.82856133448 0.398244426546
1.86821102083 -0.806069139883
1.85648920598 -0.721928549097
1.81690051689 0.585659500405
1.8635416736 1.25853251336
1.86850810066 1.1548560469
1.86445104283 1.09493449729
1.82222385764 1.11169239768
1.82840382424 0.880456446415
1.83993364583 0.807082788838
1.85581422798 0.800055596213
1.84851312151 1.59976742963
1.84799185785 -1.03126250714
1.8637121103 1.03925083699
1.83585689224 0.966414991191
1.86936976947 1.15607805273
1.82004535463 0.604358463539
1.86937400603 1.23337927076
1.8512466449 1.91971955385
1.8269002822 0.583824131445
1.88381503971 1.61763330788
1.81866483107 1.19308511936
1.8710727124 1.58115274601
1.85928358305 -0.313040185086
1.87398648319 0.587884166749
1.8156993766 0.637843778933
1.8445860416 1.10432585761
1.83726043474 1.88103618115
1.85759643648 1.05389545279
1.85816525059 1.92466960069


==> resources/evaluation/plot-data/global-structure-pglib-kamada_kawai-0.dat <==
x y
-0.0282416091783 -0.237288135593
0.00105688520311 0.71186440678
-0.0264306390323 -0.101694915254
-0.0233471086085 -0.169491525424
0.0347810717569 0.237288135593
-0.0274714945223 0.372881355932
-0.0350073224172 0.101694915254
-0.0423018782887 -0.101694915254
-0.0377423083048 0.64406779661
0.0225895793346 0.71186440678
-0.0301612462657 0.372881355932
-0.0443906683141 0.440677966102
0.00115742943416 0.237288135593
0.0102831864658 -0.101694915254
-0.0223422602888 -0.169491525424
0.0435696710354 -0.0338983050847
0.00973704991461 0.508474576271
0.0010958044364 -0.372881355932
0.0309610569988 0.305084745763
-0.017252074134 0.71186440678
-0.00667437744543 -0.508474576271
0.0187733076643 -0.0338983050847
-0.0149016350536 0.372881355932
0.040480480092 1.09837970809
0.026539618528 0.305084745763
-0.0136876368901 0.71186440678
0.0337611220527 -0.0338983050847
-0.0177256353428 0.169491525424
0.0403506578979 0.237288135593
-0.00308078282492 1.02153967786
-0.0426375896593 -0.508474576271
0.0345045637651 -0.508474576271
0.0265609770858 0.372881355932
-0.0299995000504 0.305084745763
-0.00208485226903 0.0338983050847
0.0289617262775 -0.0338983050847
0.0391490448981 1.07424602837
-0.0307259914574 -0.101694915254
-0.0285862615586 -0.101694915254
0.0236073156768 0.64406779661
-0.0343871015574 0.237288135593
0.02650115775 0.915254237288
-0.0252549150081 -0.440677966102
-0.0219551665203 0.576271186441
-0.00554633885647 -0.237288135593
0.0446352855265 0.101694915254
-7.58503658594e-06 0.440677966102
0.0417443362419 0.305084745763
0.0339713180887 -0.305084745763
-0.0364365155737 0.508474576271
0.0335261969536 -0.305084745763
-0.0383817724671 -0.101694915254
0.0250211852765 0.237288135593
-0.0443122193141 -0.101694915254
-0.0203569695234 -0.372881355932
-0.0313104519628 0.372881355932
-0.0284400167026 -0.440677966102
-0.0423161990093 0.71186440678
0.00829880800478 0.372881355932
-0.0297798181741 0.0338983050847
-0.0393782384884 0.169491525424
-0.0268840928148 1.27054067352
-0.0224025143634 0.101694915254
0.0281402740207 -0.101694915254
0.0335563570215 0.169491525424
0.0155403390618 0.305084745763
-0.00252361098662 -0.508474576271
-0.0135331051617 0.508474576271
0.00412218904708 0.237288135593
0.00412077029759 0.169491525424
-0.0145867478519 -0.169491525424
-0.00278402735096 -0.440677966102
-0.0355075288525 -0.372881355932
-0.0260002127952 0.71186440678
0.0249666185935 0.440677966102
-0.0224316672337 0.372881355932
-0.0320535455087 1.1636464396
-0.00335622119951 0.372881355932
-0.0301004843501 0.237288135593
-0.0188233275561 -0.0338983050847
0.0437764833503 0.372881355932
0.00878844269043 0.237288135593
0.0114502119417 -0.101694915254
-0.00970384773919 1.0486919239
-0.0361958675369 0.237288135593
0.0348137398382 1.02153967786
-0.00995068970733 -0.169491525424
0.0434213032457 0.237288135593
-0.0188063016703 -0.305084745763
-0.0140747461994 -0.101694915254
-0.000607577515311 -0.237288135593
-0.00020075482412 0.237288135593
0.001908652085 0.237288135593
-0.0137314153611 0.0338983050847
0.000737008235887 0.440677966102
-0.0335600697264 0.508474576271
-0.00941042067652 0.64406779661
0.00578389925324 0.101694915254
-0.00229322093556 0.779661016949
0.0246511966688 -0.237288135593


==> resources/evaluation/plot-data/global-structure-pglib-kamada_kawai-1.dat <==
x y
1.03585232763 0.062670530138
1.0013183277 -0.325101257519
1.0399857984 -0.0244711939631
1.04329680594 -0.165743492995
1.03007854016 -0.204505146052
1.0230084711 -0.212743218999
0.9991400864 -0.10637180243
1.00690675674 0.0993896346743
1.01684033931 -0.266066604641
0.977822739373 -0.194178447318
0.967146376057 -0.171749146857
0.984611055431 -0.209663917124
1.03239704005 -0.157157128072
1.00795428986 0.020475371897
0.973479328506 0.00796463198565
0.97059737711 -0.0429763263545
1.01599089615 -0.212383807154
0.957866716342 0.110721083696
1.000299881 -0.218760943656
1.03369585462 -0.265259127668
0.962577667868 0.289959362176
0.958000896088 0.0499746374501
1.04194968861 -0.233016475255
1.01212327981 -0.326207468297
0.957125436795 0.0219021548194
0.966508378549 -0.302581627558
1.00685043529 -0.0235292524172
0.968600817087 0.0137453820302
0.980960568521 -0.207760916199
0.996814069884 -0.325563973916
1.01388874629 0.973815060635
1.01620485062 0.630862366932
0.990583003801 -0.195539006909
0.977045809967 -0.228338326577
0.959722017322 -0.155427612267
1.04035759791 0.0560381914945
1.02626032026 -0.319036207152
1.00569296718 -0.0435450725012
0.987126173095 0.0574330485074
1.03389031985 -0.116219300631
1.03183992111 -0.0989834199915
1.01057159738 -0.303937747968
1.02960047778 0.851715425479
0.963362792907 -0.225310939014
0.995594033193 -0.033165512161
0.970178273306 0.055900812159
1.00724873774 -0.234448952595
1.01012130296 -0.11535074124
1.02369216143 0.658561366984
1.03597080423 -0.2007278524
1.01380754671 -0.0204894656952
0.978348686299 0.424710697214
1.00774677152 -0.140037675915
0.956740772065 0.238720720247
1.01234205764 0.47775573589
1.00491848521 -0.155197598849
0.976414665731 0.966157035552
1.01734639264 -0.319763726942
1.0248262322 -0.201490977048
0.982030936105 0.298680466225
1.01127327572 -0.124126659018
0.982605242584 -0.368278382612
1.00072377457 -0.155079423746
1.0302888068 -0.137343510715
1.01285416443 -0.150600445165
0.978345242976 -0.259856550168
1.02234476589 0.208969267151
0.964813218611 -0.293061344182
1.00938950721 -0.203210295437
1.01651143536 0.0765763191802
1.01366273307 -0.0962568787489
1.01485071247 0.208060446134
0.955154662426 0.10003618238
0.975962778021 -0.245432095153
1.03008499104 -0.172131120774
1.0355489782 -0.204633497787
0.987069081152 -0.273452391358
1.03971301789 -0.189990847438
0.986943349734 -0.0215753750032
1.04034351555 0.0396831172971
0.991000278902 -0.220888505452
0.970094503623 0.0470223299207
1.02051368309 -0.0348511091806
1.0320377693 -0.333175262399
0.961777732061 -0.0772093523637
1.03027344707 -0.293519890869
0.980547223851 0.126605134557
0.988460418496 -0.2735584005
0.99350525466 0.518512392435
1.01244400046 0.0178052781798
0.987863233184 0.107313402977
0.9763344022 -0.0507841018579
0.961281217584 -0.0833342936275
0.985033703491 -0.0763050869048
1.01988539072 -0.235545835689
1.04044945869 -0.188773506274
0.972183100882 -0.290128182173
1.01490127002 -0.0236450563487
0.97816226671 -0.159853730734
0.983273369062 0.970163936339


==> resources/evaluation/plot-data/global-structure-pglib-kamada_kawai-2.dat <==
x y
2.01049950364 -0.736851447234
2.00776041712 -1.0041678385
1.9974451839 -0.849512108267
1.96330033524 0.398033576674
2.00051670287 -1.37807565571
2.03680027666 -1.09006260268
2.01077475064 -1.37931035864
2.02840976705 -0.00692023306416
2.03307575421 1.4875345044
1.9983017473 -0.131847948393
1.96488138747 1.90208285725
2.02594103428 -1.1051106115
2.04362550271 -0.0484591511783
1.99022006293 2.01062219767
1.97463496528 -1.2899031089
2.02644576826 -0.354453990236
2.02703621088 -0.0972081650909
2.03405332123 0.518931970751
1.9851514434 0.589933677954
2.00088451579 -0.164946033802
1.96838471195 -1.06377729754
2.02020630321 -1.22394640604
1.97150707372 -0.796578146796
2.00765762232 -0.400148720939
2.01808967081 1.16339477178
1.99813312852 -0.102113353171
2.03748078368 -0.454164010662
1.96021064694 -0.228358601944
1.99263351467 0.281613298395
2.04063976081 -1.14569984962
2.01572321876 1.95589880945
2.00560012848 -1.01821797851
1.95991341321 -0.931055133478
2.03772089154 -1.17919026659
1.95958159314 -1.37280918263
2.00371413673 -1.25991645345
2.00923175251 -0.0845669398101
2.03271971258 -0.759044729332
1.99020366984 1.70748983355
2.00133506225 1.90315594073
2.01544103311 -0.609772739069
2.01859232276 -0.773155336691
1.95674685297 0.813741787111
1.98380882151 -1.00133153405
2.02106086 -0.829031624044
2.01889443933 -0.894766305685
2.02741728127 -1.11417765873
2.04249369305 -0.139877393638
1.99552362647 1.96495562256
1.98706269743 -0.562827357354
1.96564761699 -0.253546729596
2.01633537909 1.48089253078
2.04344154303 -1.07431674921
1.98367184743 -0.503269940299
2.003222138 1.96551806245
2.01388743684 0.0461545463249
2.00385103147 -0.445292944585
2.00780114924 -0.473743939133
1.95650426069 -0.532163607942
1.95600847872 1.91841811167
2.01466350713 -0.683354941408
1.98151530926 1.2300087907
2.03723954862 -1.15307329198
1.97941156918 -1.28006722208
2.01775378673 -0.506278383374
1.99533153258 -1.02578540248
2.01014257078 -1.19879378119
2.04365885119 -0.960683124337
1.96194243888 -0.802212408896
2.04374680908 -0.71176038769
1.95595695624 -0.727408183873
2.03854434111 -1.24232859516
1.97712690224 -1.20473424342
2.00977773035 -0.799526138048
2.00572725463 -0.301772657294
2.01978799766 0.118222975764
2.00031324279 -0.301548834712
2.02421462119 -0.286894817864
1.98723943076 -0.0470738981062
1.95634427753 -0.0929640515285
1.96232388608 -0.41092340235
1.96606502999 1.55750144339
1.999863563 -1.24474509029
2.00950382951 -0.301005525779
1.96946645273 -0.204201463223
1.95549942397 0.508189232361
1.96503791002 -0.13126408264
2.00191112093 0.0416384836978
1.99562670007 1.99418822409
1.96825413083 -1.15875469661
1.96743614492 1.66402739175
2.00163316729 0.181801042313
1.97114338583 1.43508858906
1.96553966729 -1.14278525688
1.96933107533 -0.53256604448
1.9808830469 -1.3160557606
1.99758158668 -0.478676064481
2.02947061561 1.89326136143
2.0037142248 -1.15217268823
1.9882673334 1.95479623737


==> resources/evaluation/plot-data/global-structure-pglib-random-0.dat <==
x y
-0.287436847747 -0.508474576271
-0.292006528337 0.0338983050847
-0.297729284813 -0.101694915254
-0.295331201716 -0.440677966102
-0.310846629705 -0.101694915254
-0.29012946956 -0.237288135593
-0.262715687161 -0.237288135593
-0.257722019899 -0.508474576271
-0.251823922406 0.508474576271
-0.271634743232 -0.508474576271
-0.302395465583 -0.237288135593
-0.238509249954 -0.237288135593
-0.244033700968 -0.305084745763
-0.306932070912 -0.576271186441
-0.261850857897 -0.508474576271
-0.311892097376 -0.508474576271
-0.307484917364 -0.237288135593
-0.281570897278 -0.71186440678
-0.32444169515 -0.169491525424
-0.309249707024 0.0338983050847
-0.255133230108 -0.576271186441
-0.286951776103 -0.372881355932
-0.276436654447 0.305084745763
-0.281747620365 0.305084745763
-0.249589317782 -0.237288135593
-0.307034311978 -0.0338983050847
-0.284200503649 -0.372881355932
-0.245307186052 0.169491525424
-0.253914057004 -0.237288135593
-0.281625760906 -0.237288135593
-0.247155718426 -0.847457627119
-0.292265654873 -0.71186440678
-0.297970495066 -0.237288135593
-0.262369178046 -0.372881355932
-0.252756454934 -0.372881355932
-0.297977311882 -0.440677966102
-0.239794004339 0.237288135593
-0.289146879953 -0.305084745763
-0.256465164435 -0.440677966102
-0.274861555601 0.305084745763
-0.307848160157 -0.305084745763
-0.281606302781 0.305084745763
-0.303577196867 -0.440677966102
-0.243904475385 -0.101694915254
-0.257764530974 -0.64406779661
-0.270174939271 -0.372881355932
-0.308569014662 -0.305084745763
-0.286602676019 -0.237288135593
-0.293841883228 -0.779661016949
-0.315539313474 0.305084745763
-0.247680984604 -0.576271186441
-0.314959915707 0.508474576271
-0.270464221062 -0.0338983050847
-0.238610559722 -0.508474576271
-0.252424571335 -0.64406779661
-0.273233888098 -0.169491525424
-0.256795407707 -0.64406779661
-0.268107002914 -0.440677966102
-0.310857513805 -0.101694915254
-0.321251969533 -0.305084745763
-0.270464136441 -0.305084745763
-0.28300602024 0.101694915254
-0.296161944864 -0.237288135593
-0.277749820651 -0.305084745763
-0.266848948102 -0.372881355932
-0.322756150372 -0.508474576271
-0.275093200551 -0.64406779661
-0.312720452945 0.0338983050847
-0.2906013292 -0.0338983050847
-0.273087207847 -0.508474576271
-0.254968724913 -0.508474576271
-0.293814634204 -0.779661016949
-0.290062992334 -0.64406779661
-0.245623331477 0.101694915254
-0.275157034101 -0.237288135593
-0.305359896793 -0.169491525424
-0.243359619182 1.02153967786
-0.260339044843 -0.101694915254
-0.307778696875 -0.169491525424
-0.269794565046 -0.508474576271
-0.302662836389 0.169491525424
-0.295072566692 -0.101694915254
-0.30744756236 -0.372881355932
-0.238557461311 -0.101694915254
-0.277439396538 -0.101694915254
-0.242005218587 0.237288135593
-0.282456944504 -0.508474576271
-0.292168941864 -0.169491525424
-0.313927355212 -0.237288135593
-0.262011934794 -0.372881355932
-0.251366431759 -0.779661016949
-0.274185675943 -0.305084745763
-0.257562698766 -0.237288135593
-0.252951925106 -0.305084745763
-0.271531872037 -0.169491525424
-0.238893714667 -0.169491525424
-0.272975696244 -0.101694915254
-0.272857988788 -0.372881355932
-0.292920633413 0.0338983050847
-0.251218782302 -0.64406779661


==> resources/evaluation/plot-data/global-structure-pglib-random-1.dat <==
x y
0.753515198663 0.560685260083
0.74560780639 -0.00792245258731
0.728257162161 -0.0313245760521
0.726675248717 0.323481716924
0.746720025376 0.164711447781
0.732938949422 0.156105555155
0.700655254552 0.278908943346
0.753259021126 1.05257731724
0.763168429711 -0.206373723745
0.680324997929 0.658917002307
0.726556402951 0.267811328745
0.714709239865 0.00386134150417
0.726731201801 0.431558344239
0.724951783607 0.9597340513
0.693874636078 0.563041316875
0.734180792013 0.669353684224
0.731399644015 0.201623015139
0.736138555985 1.06748271125
0.745150562301 0.0757508414574
0.7031259483 0.0131003962757
0.68092375811 0.431821450197
0.714086928699 0.707372940298
0.73161929963 0.0974031322262
0.688794832101 -0.252618873358
0.708317556608 0.500262574901
0.732382524479 -0.0105133190864
0.758827773769 0.436566885526
0.738218340877 0.103989118113
0.732561762318 0.22965522402
0.743932524516 0.477286056272
0.684984943794 1.56171975767
0.691105238524 1.08748419281
0.727863320985 0.279724070622
0.714009669246 0.581394986974
0.710020487873 0.439503558414
0.684097740333 0.682926837222
0.706340432058 -0.126523219881
0.702784938748 0.185955865941
0.721532200688 0.853865645847
0.746299610833 -0.0745336865306
0.759778209068 0.389649134774
0.745476428881 -0.00658692912492
0.700627502062 0.710213077695
0.763141207922 0.132634930094
0.7437947808 0.69484956129
0.680227242644 0.407157112949
0.751295506177 0.207164339782
0.728976834194 0.178227882155
0.715750144815 1.45533203584
0.688125898854 -0.0429548148484
0.691869990154 1.15626519076
0.756597455894 -0.180842625344
0.762233710441 0.248753875461
0.738224358301 1.01463240436
0.722842429625 1.33600974124
0.696174336969 0.186632805939
0.711088513807 1.19183036937
0.677571578139 0.305989247826
0.712059151679 0.0873824294904
0.682681813542 0.849818975708
0.750487826638 0.658981876371
0.726834412117 -0.0108014386833
0.753233843786 0.338133916775
0.680700909249 0.0595934800162
0.763326517533 0.387750393636
0.715323343075 0.944804180405
0.691241045771 0.900144134999
0.721087394953 -0.13380149353
0.7244565582 -0.0264207443976
0.710764807411 1.01077781506
0.724008041814 0.412234449768
0.753452516848 0.601958876125
0.687155571006 1.03125711701
0.725390860642 -0.0978585134379
0.737351280748 0.222842602441
0.701289090205 0.0487019692253
0.681587219699 -0.118895693836
0.691901856532 -0.00325233085623
0.757133007265 0.305414743632
0.758588816966 0.233261402757
0.706997864599 -0.110309493866
0.720057037384 0.31251207528
0.733963472887 0.185133843508
0.719371763354 0.252133278621
0.721377556041 0.135587220547
0.722292228362 0.0665845457661
0.759685068297 0.733321178133
0.759503153958 -0.000209920785792
0.694544271073 0.733478929623
0.731952677672 0.678592650568
0.678824822684 1.25259926337
0.70623363594 0.678114650811
0.680871472219 0.117851372374
0.685326779242 0.573754538607
0.736398303682 0.22094336233
0.762554468582 0.314568982884
0.747668333947 0.0421227823106
0.691232981468 0.478377760958
0.7492248965 0.190389568498
0.740826802875 1.21939682311


==> resources/evaluation/plot-data/global-structure-pglib-random-2.dat <==
x y
1.67902211924 -0.788666088183
1.75440151676 -1.04317599347
1.73536661265 -0.904833357207
1.75455590565 0.163566424523
1.76022780573 -1.38034371934
1.73556497447 -1.07127641715
1.73088242452 -1.37568844849
1.69823507393 -0.5766549909
1.71932809197 1.46381581209
1.74638576276 -0.131775411044
1.75754107894 1.88464120832
1.72300625739 -1.14222958279
1.74270005473 0.0837689078336
1.67618925119 1.9805239069
1.68106950915 -1.26059168678
1.70240527831 -0.459362790759
1.69262879088 -0.325127652673
1.74062200867 0.368516893271
1.69497003023 0.765646868674
1.72666709569 -0.181703107537
1.73513119816 -1.13357096335
1.72145403433 -1.19919608749
1.71384186942 -0.863111711498
1.75626493059 -0.330409671061
1.74701150334 1.12177048767
1.73568928312 -0.26620728519
1.75795559757 -0.51466614469
1.70881744458 -0.225437097069
1.68782244468 0.325023951127
1.76005716033 -1.17066555656
1.75831559609 1.93831682811
1.75712879418 -1.01233616142
1.71483583452 -1.03213794914
1.75817681712 -1.16696408763
1.75982627409 -1.38873444337
1.70241546241 -1.25401352191
1.7638510853 -0.0655381574453
1.68990905347 -0.833792078454
1.74180890646 1.63809954884
1.70612796967 1.88732121761
1.71561834574 -0.737415249435
1.6778999537 -0.763786631462
1.73476953704 0.991818868125
1.72780953726 -1.02627912258
1.67668287696 -0.727788193497
1.7396839778 -1.02641422219
1.72844476939 -1.13070765439
1.71123974083 -0.254022189373
1.68705881905 1.94206063118
1.743938074 -0.313267638804
1.725640486 -0.534097136875
1.70187745679 1.45726300835
1.72324038527 -1.09122253867
1.73700960035 -0.728601470373
1.72619321585 1.94460877066
1.69639973873 -0.0170955106841
1.7503666857 -0.407191085358
1.74235701521 -0.442035822231
1.70993918384 -0.470688713638
1.68914157088 1.9054696346
1.7492391226 -0.662540849627
1.72670519651 1.2208734855
1.72500630879 -1.1087358502
1.73279077311 -1.27876394284
1.69747819345 -0.555007100374
1.69145828046 -0.960053548324
1.73935558239 -1.16745541857
1.74290034149 -1.02058603722
1.73533564557 -0.774940970201
1.70608011157 -0.449335216163
1.71889448335 -1.01439957728
1.76024907706 -1.31758186947
1.71729274341 -1.19881686981
1.70806879768 -0.715844766843
1.7467454281 -0.272678337317
1.74541272945 0.0744565669141
1.74837639777 -0.265140007656
1.74891501607 -0.315714583201
1.70712871041 -0.249229293852
1.72413821661 -0.0757358033698
1.74218941422 -0.333353330843
1.67690075777 1.55691286087
1.72247382544 -1.24343506952
1.75886338857 -0.253801934309
1.72226865654 -0.236280068709
1.75181050948 0.280430305184
1.73422616488 -0.373104044373
1.72260786333 0.0173378526909
1.73607654677 1.97628367658
1.69161359942 -1.20585267675
1.6779909371 1.63837062138
1.74316084386 0.169792350496
1.75941730697 1.43082616257
1.68931387407 -1.14270204568
1.67561284953 -0.546238321548
1.72837951937 -1.29348422661
1.7492122574 -0.602897249781
1.72296127675 1.88555290046
1.74415945971 -1.0836912134
1.73875485598 1.94703521446


==> resources/evaluation/plot-data/global-structure-snd-exact_outer_face-0.dat <==
x y
0.310369106904 0
0.27793228382 -0.666666666667
0.317813585678 0.666666666667
0.256202662338 1
0.322202995013 1.42596873227
0.27460973912 1.22184874962
0.292635255484 1.12493873661
0.284950677953 1
0.324581277378 1.30102999566
0.254215099163 1.12493873661
0.292475252534 1.30102999566
0.270781112433 1
0.256823588043 0.333333333333
0.312262898279 0
0.294103206308 0
0.264602338013 1.12493873661
0.287670795822 1.36797678529
0.265500074897 0.333333333333
0.299531662373 1.30102999566
0.241349164843 1.12493873661
0.263224947997 0.333333333333
0.306878886819 0.333333333333
0.253805794178 1
0.287902151004 0.666666666667
0.29752365478 0.666666666667
0.250372584584 1
0.308699518101 1.22184874962
0.289672883243 -0.333333333333
0.242742893269 1.22184874962
0.243098311377 1.12493873661
0.241245778446 -0.666666666667
0.272369284695 -0.666666666667
0.287924850982 1.30102999566
0.307560669322 1.30102999566
0.302719799695 1.22184874962
0.315024209114 1
0.280748431239 1
0.297673820757 1.22184874962
0.286691979555 0.333333333333
0.294819385055 1.12493873661
0.255269932283 1.12493873661
0.278124846124 1.22184874962
0.319021128834 -1
0.303733889621 1
0.273683336397 0.666666666667
0.24732675786 -0.333333333333
0.253196354896 1
0.288996370185 1.12493873661
0.273723634155 0
0.311466225981 1.12493873661
0.244848716126 1
0.301984630646 0
0.237908685311 1.42596873227
0.28624028327 0.666666666667
0.273545450378 0
0.316537595818 1.22184874962
0.3117820096 -0.333333333333
0.249821936307 1.30102999566
0.313562221191 0.333333333333
0.316354240051 0.333333333333
0.25075925215 1.42596873227
0.319768240842 1.36797678529
0.301540729882 1.22184874962
0.301287087902 0.666666666667
0.247329924178 1
0.264951848617 0.666666666667
0.276778177426 0
0.310954571388 1
0.315900548008 1
0.290332445482 0
0.283754602539 1
0.298508734016 0.666666666667
0.297512582088 0.666666666667
0.310129458032 1.36797678529
0.271806338154 1
0.273075509905 0.666666666667
0.263906145443 1
0.307891336724 1
0.281386644493 0
0.265591708228 0.333333333333
0.258876864912 1.12493873661
0.304647889722 -0.666666666667
0.257958829376 1
0.294084281364 1.12493873661
0.251219045284 -0.333333333333
0.288301882891 -0.333333333333
0.291676578705 0
0.286827663567 1.12493873661
0.291401326137 0
0.23960841495 0
0.302995169445 -0.333333333333
0.281503125409 1.22184874962
0.279582048563 0.666666666667
0.31964936817 1.36797678529
0.304595403176 1.12493873661
0.262228943352 1.30102999566
0.240686959479 0.333333333333
0.29482011846 1
0.277295607256 1
0.308668855058 0.333333333333


==> resources/evaluation/plot-data/global-structure-snd-exact_outer_face-1.dat <==
x y
1.28583628076 -0.543117612568
1.29904609645 0.124553727971
1.29429549859 -0.861981757127
1.26170269578 -1.01535013336
1.2674855561 -1.13831832879
1.30642828538 -1.08524849555
1.25708276798 -1.03152904104
1.27176063891 -0.977680121109
1.30009130503 -1.02054092135
1.31552190936 -1.08748602045
1.2669412483 -1.06929382073
1.25345212214 -0.960453562514
1.24938153119 -0.79759741994
1.25473446312 -0.63080812174
1.30790712777 -0.466352280465
1.32356869706 -1.02492357675
1.27801587916 -1.08548771485
1.25756668936 -0.567760221319
1.24267843888 -1.08846527633
1.26051964391 -1.07716010349
1.31999504257 -0.508224476806
1.28592859072 -0.793368711874
1.26197483239 -1.04258607451
1.30039654747 -0.90711579748
1.29278033686 -0.941533498116
1.27831487327 -0.799292386403
1.30966808608 -1.11181323769
1.30448058239 -0.164832773905
1.27227134896 -1.0477393588
1.2515127582 -0.843799441524
1.26024536789 0.643057643913
1.26387682827 0.138769187069
1.23839177885 -1.05809700295
1.32375058007 -1.08334662179
1.23601575356 -1.06438062646
1.31473145734 -1.08961021877
1.29548983159 -1.01587113354
1.27878237258 -1.02959664178
1.26021248231 -0.756819059288
1.28459810868 -1.07781942286
1.26402597187 -1.06720974658
1.24209371392 -1.07555474308
1.31539094994 1.19246721512
1.2861466687 -1.01615359754
1.3005740257 -0.711109670343
1.2479346339 0.0452014497487
1.24630615584 -0.959657687289
1.29690063287 -1.09557881695
1.29834208457 -0.562051349961
1.26473453681 -0.991614059774
1.31784547856 -1.00005397391
1.30752815377 -0.327374685017
1.26894073252 -1.09190183936
1.2944334464 -0.852582071952
1.26784751166 -0.425420879314
1.24081148502 -0.991550627198
1.3112055126 0.00747605114866
1.28844940341 -1.09118206308
1.26155778188 -0.670228195994
1.31284964448 -1.01572610603
1.29554070512 -1.1070416266
1.32232891403 -1.11216581715
1.25201197549 -1.06361528982
1.24366379647 -0.923057914257
1.25471298361 -1.078947326
1.26274029529 -1.00238950853
1.30639982614 -0.290272527763
1.29871368494 -1.05994458594
1.31124569829 -1.11576602891
1.26153137501 -0.191133652504
1.31047239202 -0.990448967068
1.24962435793 -0.777309953192
1.28715965095 -1.00245405791
1.24177649336 -1.0845368592
1.30991095168 -1.05552207372
1.29201672973 -0.946367907999
1.28854349509 -0.958015790363
1.26178348324 -0.918564415704
1.28096643165 -0.707050462015
1.24632258279 -0.779330446166
1.31738261126 -0.988254919157
1.29379878695 -0.211327155382
1.27428452812 -1.0080371224
1.28903762347 -0.948107530647
1.25052082393 -0.320332913515
1.3158461153 -0.122121797522
1.27325531461 -0.456766347878
1.30374109187 -1.06229556876
1.27778673557 -0.799270889963
1.31830750211 -0.559169649555
1.25969315338 -0.0865848260137
1.23905488757 -1.08314098903
1.27953392566 -1.01996535128
1.31221217466 -1.09894188427
1.32023421485 -1.07507156354
1.27257585929 -1.08496580163
1.2599146625 -0.602597654826
1.29191132729 -1.05507409505
1.28374301241 -0.933130769263
1.25094408186 -0.763461184025


==> resources/evaluation/plot-data/global-structure-snd-exact_outer_face-2.dat <==
x y
2.24968288359 -0.729371834331
2.25572560074 -0.270062115586
2.2914554476 0.745529280769
2.3003449691 -0.175452479104
2.28280997872 -1.07205061316
2.31741054315 1.23641851378
2.32219578359 1.12949344335
2.31776324772 -1.15543833415
2.3221865331 -0.303857328099
2.29073799644 -0.295771656153
2.31401515391 0.48702134222
2.30629052685 0.580513092459
2.24171823134 -0.701186176218
2.24047179146 -0.420380141281
2.31183715294 -0.816578724713
2.24403947375 -0.300155601076
2.29282790668 -0.630892195621
2.2737635636 -0.342998755914
2.25505394226 0.557454840735
2.24278225971 -0.0840076337081
2.25463169 -0.768989369365
2.26413427157 -0.650578968639
2.31704002834 -0.415271187842
2.26768020683 0.00512720728918
2.24551188729 -0.176736669471
2.30914639783 -0.976037671862
2.29277980889 -0.0369767685388
2.2394884092 -0.305732582749
2.23876932705 -0.322519857329
2.26375173287 0.32182029915
2.31318073874 0.766702333432
2.27180053975 -1.24884167028
2.24433999158 0.681031335624
2.25361773526 -0.381489385721
2.31303149576 -0.56617172105
2.29372215654 -1.18965599466
2.27371120944 -0.09440547143
2.28235671275 -0.524177452063
2.28737020675 0.227935129119
2.23840864373 -0.461835338954
2.29982723514 -0.11367057303
2.32458725892 -0.554418709673
2.28450785981 -0.0638548218584
2.25181063182 0.205549257452
2.28192193543 0.894452556191
2.29872408514 -0.854731896074
2.29312930732 -0.444373771657
2.2537555532 -0.207140190082
2.27989681943 0.308076373679
2.24340375398 -0.189653611584
2.28217296388 -1.09740372648
2.29054008076 -0.546300982274
2.27127551316 1.05001542203
2.28219580026 -1.26227606426
2.26340879473 -0.367226786938
2.29228128024 0.38156161698
2.2787208423 -1.0693518414
2.23514335713 -0.53488294823
2.28372636009 -0.590233887872
2.24293491861 -0.519401490888
2.31389541814 0.697207044156
2.31011977725 -0.403284537934
2.25910101384 0.232982130269
2.25564632541 0.0618742499396
2.31817166865 -0.311448533509
2.26134397815 -1.33976496867
2.25680357296 -0.659223698787
2.24089869825 0.899424020928
2.27291738077 0.228404596437
2.24381043654 -0.00106046780995
2.32434219397 0.671752006781
2.25329961371 -1.18769617529
2.27552748796 -0.692016287464
2.31419412603 0.480364113037
2.24204012552 -0.115700355049
2.26366555318 -0.584813397034
2.2717055114 -1.16782124635
2.24207817659 -0.16731738671
2.28312931561 0.271871900856
2.26872644773 -0.782252116383
2.24471758337 1.01526233056
2.27850927888 -1.00452517643
2.28591727475 -0.536738925677
2.24114330728 -0.13904517704
2.24847575185 -1.11042290297
2.26007466429 -1.05743489593
2.25504499306 -0.81528477665
2.2944705854 0.304405036167
2.29971186579 -1.18489199276
2.28178302483 -0.175573291846
2.25530566041 -0.489068797611
2.2448784744 0.503058755572
2.31496981811 -0.884859607497
2.32164440404 0.0288276767221
2.23690409527 -0.473144765491
2.30476262711 -0.650797852447
2.25441115209 -0.316634211656
2.23795655235 0.154446657208
2.29439928145 -0.0080414470862
2.32243267691 -0.788342400332


==> resources/evaluation/plot-data/global-structure-snd-heuristic_outer_face-0.dat <==
x y
0.115721705024 0
0.147630752934 -0.666666666667
0.107065495298 0.666666666667
0.164908415974 1
0.131530292845 1.42596873227
0.107371085655 1
0.153097484786 1.12493873661
0.105562966381 1
0.151605182651 1.30102999566
0.133402991262 1.12493873661
0.116917005164 1.30102999566
0.104645949708 1.12493873661
0.144862547875 0.333333333333
0.0968168670746 0
0.175067381243 0
0.156287807939 1.12493873661
0.104566542832 1.30102999566
0.108879639321 0.333333333333
0.133870013941 1.30102999566
0.137901169647 1.12493873661
0.14691720175 0.333333333333
0.158774342172 0.333333333333
0.105774506144 1
0.119543655426 0.666666666667
0.173356963573 1
0.110810017237 1
0.144145674574 1.22184874962
0.101692023148 -0.333333333333
0.131353281138 1.22184874962
0.131115683924 1.12493873661
0.164229397897 -0.666666666667
0.126041098973 -0.666666666667
0.119678447533 1.30102999566
0.154504230971 1.12493873661
0.119585136315 1.22184874962
0.1824694481 1
0.178754149076 1
0.138538669017 1.12493873661
0.153420694861 0.333333333333
0.137973155989 1.12493873661
0.119428801923 1.12493873661
0.161554456224 1.22184874962
0.155496544687 -1
0.172302529416 1.22184874962
0.163078193583 0.666666666667
0.120761598358 -0.333333333333
0.101629377057 1
0.102716747427 1.12493873661
0.13818212343 0
0.133055219532 1.12493873661
0.1561936267 1
0.160875727451 0
0.147360270689 1.42596873227
0.14892841119 0.666666666667
0.0968716482916 0
0.154970149843 1.22184874962
0.138863371587 -0.333333333333
0.123047707437 1.30102999566
0.101549792653 0.333333333333
0.113930082934 0.333333333333
0.0980505411981 1.42596873227
0.141981920253 1.36797678529
0.162952782801 1.22184874962
0.137973408577 1.12493873661
0.109065973956 1
0.118632244916 0.666666666667
0.137999049482 0
0.170163077622 1.12493873661
0.114449236087 1
0.130061135958 0
0.103231445551 1
0.153141025666 0.666666666667
0.158073792329 0.666666666667
0.0962165113526 1.30102999566
0.173182338738 1
0.179755972099 0.666666666667
0.13635860592 1
0.120662563096 1
0.0959786271633 0
0.124277455902 0.333333333333
0.13164427681 1.22184874962
0.116635986809 -0.666666666667
0.133743007991 1
0.149244424491 0.666666666667
0.165211224071 -0.333333333333
0.170107575138 -0.333333333333
0.165672221301 0
0.154258106056 1.12493873661
0.1638363379 0
0.1482079706 0
0.139952994885 -0.333333333333
0.127970310891 1.22184874962
0.184199601319 0.666666666667
0.102687994552 1.36797678529
0.134550289361 1.12493873661
0.153086538976 1.30102999566
0.145172311918 0.333333333333
0.17438323322 1
0.13986792077 1
0.170367270204 0.333333333333


==> resources/evaluation/plot-data/global-structure-snd-heuristic_outer_face-1.dat <==
x y
1.16186394642 -0.543117612568
1.12119197901 0.124553727971
1.1561698009 -0.861981757127
1.09788730697 -1.01535013336
1.10163862426 -1.13831832879
1.1581554641 -0.944303832027
1.11612411263 -1.03152904104
1.10873231275 -0.977680121109
1.10342404864 -1.02054092135
1.15422816033 -1.08748602045
1.17054193074 -1.06929382073
1.17540718582 -0.965771829556
1.12951699464 -0.79759741994
1.13115434839 -0.63080812174
1.18394092357 -0.466352280465
1.10536535385 -1.01162420304
1.18198666954 -1.08350441722
1.13740686083 -0.567760221319
1.11366043136 -1.08846527633
1.1485430535 -1.08143529998
1.13424804577 -0.508224476806
1.10739726713 -0.793368711874
1.1452046916 -1.04258607451
1.127942369 -0.90711579748
1.128378242 -0.979557480488
1.14630524561 -0.799292386403
1.16768092485 -1.11181323769
1.11027815906 -0.164832773905
1.10481240348 -1.0477393588
1.17568485177 -0.843799441524
1.14584111217 0.643057643913
1.16941850217 0.138769187069
1.18290901395 -1.05809700295
1.15681182385 -1.06867934846
1.17976296839 -1.06438062646
1.11131147531 -1.08961021877
1.12711148398 -1.01587113354
1.09547999616 -1.02446220402
1.15954046933 -0.757489734816
1.1846036227 -1.07781942286
1.1519204391 -1.06720974658
1.10530266871 -1.07667391731
1.16962826145 1.19246721512
1.1336009995 -1.01505219442
1.15732520118 -0.765004474696
1.16104981731 0.0452014497487
1.13178437607 -0.959657687289
1.14585524835 -1.09557881695
1.18218045064 -0.562051349961
1.15183452486 -0.991614059774
1.18325900043 -1.00005397391
1.09919045808 -0.695532755009
1.16531129381 -1.09464803042
1.12939585755 -0.852582071952
1.11376441234 -0.425420879314
1.14595791218 -1.02453017462
1.13576404816 0.00747605114866
1.16097180254 -1.09168843508
1.17479017915 -0.670228195994
1.11101768752 -1.01572610603
1.14235211047 -1.1070416266
1.12462247229 -1.11216581715
1.11604963771 -1.06361528982
1.15334067081 -1.01507163323
1.14881466014 -1.078947326
1.17462930261 -1.00238950853
1.12416198074 -0.290272527763
1.13777753602 -1.06248610243
1.10269552254 -1.11583891106
1.15185342011 -0.191133652504
1.15413355007 -0.990448967068
1.09988687875 -0.777309953192
1.14803460768 -0.988002821462
1.16639867877 -1.0385426979
1.15512305821 -1.05552207372
1.11868454369 -0.946367907999
1.13838499393 -0.958015790363
1.11680324289 -0.918564415704
1.18233834154 -0.707050462015
1.12902059255 -0.779330446166
1.12722392036 -1.02240828949
1.17451298663 -0.211327155382
1.14564632459 -1.0080371224
1.15492819143 -0.958803298932
1.12230973384 -0.320332913515
1.13563392006 -0.122121797522
1.16099688175 -0.456766347878
1.18205413283 -1.06229556876
1.14087474898 -0.799270889963
1.12886526542 -0.559169649555
1.12428623831 -0.0865848260137
1.13101682 -1.08314098903
1.12914594104 -1.01996535128
1.14191518424 -1.09894188427
1.160075511 -1.07507156354
1.13000499251 -1.08496580163
1.11539972274 -0.602597654826
1.16580714377 -1.05507409505
1.16942802928 -0.933130769263
1.10474689004 -0.763461184025


==> resources/evaluation/plot-data/global-structure-snd-heuristic_outer_face-2.dat <==
x y
2.09941902663 -0.729371834331
2.17143541009 -0.270062115586
2.10017194813 0.745529280769
2.10988163759 -0.175452479104
2.09676457843 -1.07205061316
2.10821052912 1.15977492959
2.14783947002 1.12949344335
2.13991346967 -1.15543833415
2.16339599194 -0.303857328099
2.18227527214 -0.295771656153
2.16306737201 0.48702134222
2.1270891908 0.499488861458
2.16259650354 -0.701186176218
2.13201876533 -0.420380141281
2.09516307007 -0.816578724713
2.16985929684 -0.603273034879
2.09549872612 -0.484119315738
2.10970717108 -0.342998755914
2.16861611471 0.557454840735
2.10989218883 0.0202641042313
2.15852553542 -0.768989369365
2.15939559878 -0.650578968639
2.18377270215 -0.415271187842
2.13048444127 0.00512720728918
2.11251281101 -0.308820132578
2.1498820806 -0.976037671862
2.17978208399 -0.0369767685388
2.17273232413 -0.305732582749
2.13237647721 -0.322519857329
2.15377259317 0.32182029915
2.16638900761 0.766702333432
2.14468618202 -1.24884167028
2.14748882393 0.681031335624
2.10938103123 -0.337876708234
2.14600360786 -0.56617172105
2.12196975168 -1.18965599466
2.11961124527 -0.09440547143
2.13414286524 -0.343452117872
2.18496907253 0.277672335856
2.09595232218 -0.461835338954
2.17834865206 -0.11367057303
2.10745246895 -0.62164906338
2.10729204783 -0.0638548218584
2.17511974155 0.171578154883
2.139923884 0.848998625435
2.159084029 -0.854731896074
2.13596225421 -0.444373771657
2.12919957031 -0.207140190082
2.14149206947 0.308076373679
2.14014335279 -0.189653611584
2.13411144285 -1.09740372648
2.18240655253 -0.737818900464
2.18496546744 0.994743579245
2.15758315599 -1.26227606426
2.16513058909 -0.367226786938
2.14357292706 0.604706674972
2.17688397623 -1.0693518414
2.11334693237 -0.589448148495
2.09520676541 -0.590233887872
2.13084109154 -0.519401490888
2.09529292449 0.697207044156
2.11877688468 -0.403284537934
2.11088502029 0.232982130269
2.13429315532 0.286580739403
2.17600465669 -0.311448533509
2.16983596353 -1.33976496867
2.13460889299 -0.659223698787
2.09537021938 0.790462696942
2.11269589189 0.253018538083
2.11210174025 -0.00106046780995
2.13352699828 0.671752006781
2.12500401173 -1.18769617529
2.10361973104 -0.685764360145
2.18486153637 0.315043365619
2.15051005511 -0.115700355049
2.10277439165 -0.584813397034
2.10886163536 -1.16782124635
2.11088392904 -0.16731738671
2.09579522822 0.271871900856
2.16328405125 -0.782252116383
2.17472375433 1.05161869645
2.14263667189 -1.00452517643
2.16821596641 -0.536738925677
2.15755047165 -0.164818617245
2.12727018577 -1.11042290297
2.09885049766 -1.05743489593
2.18426766161 -0.81528477665
2.10711648821 0.304405036167
2.16108381384 -1.18489199276
2.13009421048 -0.175573291846
2.12758746036 -0.489068797611
2.12943780415 0.503058755572
2.1148992558 -0.884859607497
2.10626614926 0.0288276767221
2.14407773897 -0.473144765491
2.18264999263 -0.650797852447
2.14920522769 -0.316634211656
2.17116240479 0.154446657208
2.12642246141 -0.0080414470862
2.13528770845 -0.788342400332


==> resources/evaluation/plot-data/global-structure-snd-high_degree-0.dat <==
x y
-0.180049677329 -0.666666666667
-0.136086183631 -0.333333333333
-0.147537016382 0
-0.125268270525 -0.333333333333
-0.119333243943 0.666666666667
-0.178258108176 0.333333333333
-0.150237707235 0.333333333333
-0.154561095279 -0.333333333333
-0.101146490321 0.666666666667
-0.135296223434 0.333333333333
-0.183066354867 0.333333333333
-0.109674644885 0
-0.178365494456 -0.333333333333
-0.169479424337 -0.666666666667
-0.0966875468762 0
-0.168014071007 0.333333333333
-0.104902661299 0.333333333333
-0.159993141114 -0.333333333333
-0.15323148852 1
-0.163150317034 0.333333333333
-0.163042412204 -0.666666666667
-0.184744963191 -0.666666666667
-0.167843871773 -0.333333333333
-0.171903948766 0.333333333333
-0.172839901227 0
-0.123476692396 0
-0.169592908465 0.333333333333
-0.143337893803 -0.333333333333
-0.127568463814 0
-0.101808986846 0.333333333333
-0.153495591869 -1
-0.137155124549 -0.666666666667
-0.0991716378471 0.666666666667
-0.0954582355941 0.333333333333
-0.157731334953 0.333333333333
-0.141770433713 -0.333333333333
-0.151348194889 0.333333333333
-0.134112044859 0
-0.158725516362 0
-0.100763220322 0
-0.114829091948 0
-0.176965648541 1
-0.114599915679 -1
-0.155248355672 0
-0.139115304401 -0.333333333333
-0.109886037806 -0.666666666667
-0.166582190871 0.666666666667
-0.120725461431 0.333333333333
-0.109286344237 -0.666666666667
-0.177977479403 0.666666666667
-0.0991429315583 0
-0.107550633913 0
-0.181287713625 0.333333333333
-0.114548656829 -0.333333333333
-0.167243732173 -0.666666666667
-0.141689346937 0.333333333333
-0.141966941833 -0.666666666667
-0.167301012325 0.666666666667
-0.124501929232 -0.666666666667
-0.0963558952074 0
-0.18018535614 0
-0.14143661677 0.333333333333
-0.184251989394 0.333333333333
-0.15875301108 0
-0.120447653972 0
-0.119416486519 -0.333333333333
-0.100793849173 -0.666666666667
-0.119749077399 0.333333333333
-0.107354543045 0.666666666667
-0.172602755961 -0.333333333333
-0.147899085273 0.333333333333
-0.164870688514 -0.666666666667
-0.184595103795 -0.333333333333
-0.172230073239 1
-0.105996889498 0
-0.113696851972 0
-0.173236966367 0
-0.171545764803 -0.333333333333
-0.0965185105645 -0.666666666667
-0.165330873998 0.333333333333
-0.166167016532 0
-0.0952673322002 -0.666666666667
-0.175515442868 0.666666666667
-0.105956884637 -0.333333333333
-0.120400318846 -0.666666666667
-0.146223446499 -0.666666666667
-0.119998078132 -0.666666666667
-0.160204333681 0.333333333333
-0.170164997792 -0.333333333333
-0.14069036949 0
-0.124882952502 -1
-0.105628127923 0.666666666667
-0.156582217777 0
-0.145836947382 0.333333333333
-0.146754373937 0
-0.183767146227 0
-0.127618536698 -0.333333333333
-0.128952793119 -0.333333333333
-0.0994839675883 0
-0.149973750366 -0.666666666667


==> resources/evaluation/plot-data/global-structure-snd-high_degree-1.dat <==
x y
0.820627407586 0.323633367854
0.848305138668 -0.0438416868292
0.902836490221 -0.483139463142
0.819499391978 0.00122076878698
0.841378300548 -0.90722336123
0.881593053854 -0.846822132755
0.818360133903 -0.632170670736
0.830058945621 0.0905508478746
0.849777986983 -0.820480047359
0.818757746151 -0.649884518912
0.902312721507 -0.605235835038
0.86162340982 -0.469719047961
0.846799025919 0.210522784422
0.847905515772 0.290897887188
0.90108636527 0.0649302716342
0.870666490878 -0.503269971848
0.833080569132 -0.73258131869
0.854810631158 -0.0249513933446
0.834265943419 -0.975102368063
0.87825213716 -0.661688288899
0.863745793251 0.434416653549
0.890033950312 0.259039289266
0.823292289822 -0.533255596971
0.834496922308 -0.940892443264
0.851233080465 -0.606116969866
0.878056281263 -0.317253053481
0.831913940764 -0.762412482057
0.855327977559 -0.0671789228643
0.893768784974 -0.424798502256
0.881335011342 -0.386193370528
0.834395329914 1.0807253983
0.846601650654 0.830345242142
0.886856799085 -0.809111449922
0.836521478213 -0.755831842089
0.891179404799 -0.636097821214
0.83549570274 -0.268452131733
0.896693388548 -0.574197704525
0.849963766266 -0.558245151335
0.879522880796 -0.13964526961
0.862782368106 -0.578562689606
0.903093706856 -0.616416931637
0.817663026403 -0.887838385835
0.841344139177 1.19102628653
0.879716969486 -0.343374994685
0.852000157135 -0.161988124981
0.89264368308 0.846546467898
0.880118077421 -0.67541185629
0.852530958142 -0.87943336569
0.847035253715 -0.172439089969
0.873065325685 -0.553824335351
0.837669619551 -0.000866456562883
0.885665264526 -0.106358904664
0.883858034331 -0.656008145354
0.860195266243 -0.242357331068
0.857261567229 0.721923870984
0.850945883223 -0.558256138805
0.859110384746 0.781192845027
0.845763621245 -0.638783060171
0.826283522514 -0.0800218582081
0.845026373733 -0.515641439864
0.81875637778 -0.498581814433
0.8546906822 -0.697736356671
0.853780553102 -0.52512149883
0.825960551401 -0.189009871067
0.823817946391 -0.61680274284
0.866869701061 0.0428219222215
0.879663714855 0.733433859613
0.867953091457 -0.659274195132
0.855421686783 -0.853793697628
0.854266899443 0.611057651074
0.843877887076 -0.446187238909
0.819702220139 0.726662449073
0.88058493474 0.00468750432852
0.881019890151 -0.977421818297
0.902998068475 -0.432359354904
0.859460154694 -0.480882520078
0.852366179846 -0.15436810791
0.858689484808 -0.119687111984
0.8805080188 0.0261030317771
0.88533265669 -0.833398640093
0.834796434998 -0.406617215181
0.901826543376 0.30796261596
0.866856823905 -0.849590944878
0.830466210539 -0.247346928478
0.87194833037 -0.0386345285115
0.852039439648 0.650008621857
0.878508189885 0.302007277592
0.830042213139 -0.481660855354
0.818468028955 -0.266390047424
0.851541676872 -0.226425063521
0.833931524338 1.08194052282
0.81667111387 -0.709107410087
0.838678300978 -0.584113665878
0.825320055802 -0.667171814171
0.898233778879 -0.72519150972
0.847345339638 -0.427072135912
0.867149328085 0.211181781585
0.884400462182 -0.331813316078
0.819032329334 -0.409206640753
0.823330223557 -0.154076205841


==> resources/evaluation/plot-data/global-structure-snd-high_degree-2.dat <==
x y
1.87323634841 -1.09706901027
1.82852643792 -0.680343202151
1.86548775911 1.02271618156
1.89916220481 -0.240657543739
1.82415538929 -0.441279384949
1.89191123251 1.13968365468
1.85799213853 1.12942262512
1.82968025615 -1.03638310127
1.84384623685 0.275035924638
1.89891237858 0.275657312761
1.86990090831 0.570335852068
1.87948316554 0.344474842669
1.81820541196 -0.73225584248
1.8641326562 -0.872167449776
1.85524209149 -0.648040196452
1.81753410756 -0.371788174699
1.86968482269 0.102077474476
1.8434748063 -0.321466030747
1.88678770168 1.01587474668
1.87319874836 0.095076804082
1.82142349143 -0.825350940573
1.88956344878 -1.06328104399
1.81561923494 -0.251563240196
1.84572266636 0.0600725169852
1.89276813449 0.288314473528
1.81988854819 -0.988234614085
1.82090409945 0.0148728709805
1.84344873771 -0.339595393514
1.85486882997 0.150131268425
1.83768853208 0.393990456765
1.86037792177 -0.209490111011
1.88754733833 -1.0261826338
1.90218294018 0.621942065037
1.85751283117 0.0510597484059
1.8262879541 -0.358120325582
1.847697748 -1.01961587002
1.81789699915 0.319922440611
1.85332532906 -0.104834085088
1.84789051931 -0.382510442713
1.83188871522 -0.216540097968
1.88750627779 0.035718801086
1.88095672822 0.216376482724
1.89784148059 -0.230557324482
1.83150283236 0.00567860389536
1.88166759279 0.964437572346
1.82841220006 -1.0369079778
1.8262511682 -0.572667277291
1.8417677853 0.363139298702
1.81871330242 -0.411468275519
1.88916977961 0.0770800763108
1.84562576154 -0.343077291038
1.88577136576 -0.389333795605
1.89844607074 0.79902095262
1.86250010836 -0.871312502311
1.84584872414 -0.971306408625
1.82560269803 0.844604584123
1.85548623238 -1.24864031948
1.89287258168 0.0538115595503
1.82729776945 -0.875246047477
1.82749616742 -0.436657189243
1.90251958585 0.639210782744
1.90146605025 0.409451321198
1.89310560821 0.318067376023
1.83658618045 0.227450545807
1.8150061512 0.00501953210084
1.85075283019 -1.07909951985
1.84272060826 -1.00105784081
1.82413857858 1.04619243371
1.88810255558 0.401041621431
1.89339767543 -0.761736122438
1.87742969557 0.593345994993
1.86032509014 -1.22109894259
1.8332623968 -0.240452733657
1.8690403151 0.799164776937
1.86264469795 0.0741245739997
1.84495816659 -0.491713371797
1.854460111 -1.04883000112
1.84542620697 -0.363562229315
1.89011837403 -1.01908415644
1.89401418302 -0.326108233458
1.88522264768 0.900723208376
1.84539564119 -0.960884393789
1.86895979834 0.365397879333
1.86498365067 -0.421510852777
1.820253405 -1.06794692826
1.84436579866 -1.417433196
1.85100294081 -0.947699191118
1.89263091944 0.0477423921415
1.90139734489 -1.00801025907
1.88480836433 -0.399196797586
1.8286399097 -1.04229596078
1.90025446561 0.572220989371
1.81532517594 -0.307651031022
1.84557385229 0.261174158713
1.89522190431 -0.180298021821
1.88393937137 -0.342904639939
1.83846773151 -0.310031577164
1.81725664652 0.595638812847
1.83883319682 0.182692534962
1.8280977797 -1.04064158992


==> resources/evaluation/plot-data/global-structure-snd-kamada_kawai-0.dat <==
x y
-0.0170068316795 0
-0.0187457753593 0
0.0242665466401 1
0.0246820982376 1
-0.0316155668011 1.30102999566
-0.0435237449013 1.12493873661
-0.0422984912558 1.12493873661
-0.0301761052604 1
-0.00274184878702 1
0.00313448026026 1.12493873661
0.0364923982208 1.22184874962
0.0416840722342 0.666666666667
0.0179536235752 0.666666666667
0.0409959010337 0
0.0339223305773 1
-0.039629786356 1.22184874962
0.0119441519549 1.12493873661
0.00284697687169 0.666666666667
0.0170392416996 1.42596873227
-0.0308827456042 1.12493873661
0.0395840541643 0.666666666667
-0.0299408624657 0
0.0168884153354 0.333333333333
-0.0222819767186 1.12493873661
-0.0225959510491 1
-0.000161369672686 0.333333333333
0.0224570271612 1.30102999566
0.0266281829261 0
-0.03899611598 1.56427143044
-0.0447937336684 0.666666666667
0.0154844123326 -0.666666666667
0.0167300172017 -0.333333333333
-0.0132405114718 1.12493873661
0.0124236388111 1.22184874962
-0.00371069283422 1.30102999566
-0.0360881206813 0.666666666667
0.0121621549289 1.12493873661
-0.0332399364483 1.30102999566
-0.0252921912017 1.12493873661
0.0221735077821 1.12493873661
0.00089455793837 1.22184874962
0.0270078392648 1.22184874962
0.0127873019216 -0.666666666667
-0.00752847093276 1.30102999566
0.0136612262331 0.333333333333
-0.0157861091026 -0.333333333333
-0.0366719924828 1.12493873661
0.014103967335 1.12493873661
-0.0327664473058 0
-0.015243669138 1
0.0373319213695 0.333333333333
0.0152442026711 0.666666666667
-0.01592100573 1.12493873661
0.00754930837169 0
-0.00428958803615 -0.333333333333
0.0175966856605 1.12493873661
-0.0441649636229 0
-0.0205902927961 1.36797678529
-0.0192883866665 1
0.014794789691 0.333333333333
-0.0244707148959 1.22184874962
0.0317462303338 1.22184874962
0.0431307499072 1.12493873661
-0.0252149794101 1
-0.00850014034439 1
0.0384477312497 -0.333333333333
0.0443474651034 -0.333333333333
-0.0121381743849 1
0.0306804586248 1.12493873661
-0.021976965876 0.333333333333
-0.0406653047397 0.666666666667
0.00633390143627 -0.333333333333
-0.0181386021722 0.666666666667
-0.0104320547719 1.30102999566
-0.0230793504079 1.22184874962
0.00662331852962 1
-0.0271077020376 0.666666666667
0.0390025013483 0.333333333333
-0.0109573041821 0.333333333333
0.0417011870844 0.333333333333
-0.0218327442261 1.12493873661
0.00515293236544 0
-0.041621433963 1.42596873227
-0.00925203160563 0.666666666667
-0.00100006195581 0.333333333333
0.00165336503319 -0.333333333333
0.0221703697257 0
-0.0423261518617 1
0.0424037030727 0.333333333333
-0.00613769871889 0.333333333333
-0.0249575807471 0
0.0133227556026 1
0.0369063169072 1.30102999566
0.00656713632391 1.22184874962
-0.0400989542883 1.36797678529
-0.00256752080707 1.22184874962
-0.0184669214113 1.22184874962
0.0144355353183 0.666666666667
-0.0430095092594 1.22184874962
0.0187811145568 0.333333333333


==> resources/evaluation/plot-data/global-structure-snd-kamada_kawai-1.dat <==
x y
0.980023367696 -0.691607280512
1.03364303642 -0.317700890728
0.995339061464 -0.789281109769
0.983034819889 -0.788615101629
0.95545174863 -1.08916609933
0.979648979614 -1.03065677152
1.0351301586 -0.993243033306
0.976089146813 -0.807091079673
0.975351723473 -0.907003125888
1.03613770369 -0.979771052872
1.02445351052 -0.961496530408
1.02858257966 -0.912354254269
0.979552047613 -0.657118944637
0.960127529653 -0.507768010372
0.989283144296 -0.959140918964
0.991362896112 -1.04821796798
1.0295719309 -1.00129946216
0.978739397225 -0.671863570092
1.02356315884 -1.10509289217
0.963262240577 -1.08091620566
1.03836489969 -0.723904539273
1.03438345333 -0.4577434986
1.0151203348 -0.699869732857
0.985580694487 -1.0190787388
0.969288746473 -0.909693207294
1.00979991189 -0.615896406507
1.03309653305 -1.09385648035
0.999346459929 -0.266800871568
0.974375827412 -1.13489474288
1.03622560646 -0.806228614364
1.01954723024 0.871713384244
0.986754321236 0.127966604439
1.01073034132 -1.06001643144
1.01043513605 -1.0662237213
0.977001093463 -1.03895371987
1.03082378878 -0.98889140225
1.02585478988 -1.03344143564
1.02364949437 -1.07890584939
1.00622480532 -1.05347481044
1.03063190246 -1.05589716286
0.992651659136 -1.06160040908
0.988091744602 -1.06642089726
1.03098799961 0.788983593446
0.984351226289 -1.01175835113
0.964563653588 -0.504597275046
1.02943909499 -0.149673112568
1.04282058653 -1.03335027564
0.989975817993 -1.05116001708
1.00355348618 -0.551205882796
1.00078616857 -0.912249723457
1.04082417684 -0.593289961194
1.0147270373 -0.61471296875
0.995979734862 -1.01013630605
1.00314132048 -0.394043298801
0.95556569642 0.132986246015
0.965058099427 -1.05344461113
0.982209153102 -0.499398902958
1.00794656634 -1.04094320676
1.01488961071 -0.851979401489
0.971435987685 -0.82242348212
0.987690042043 -1.06354288216
0.976744175095 -1.08106418597
0.970134028857 -0.996434919746
1.0024968144 -0.964966099581
0.998478882532 -1.0150282214
0.9833859455 -0.265796627807
1.02503272669 0.106827252972
1.03852541492 -0.857389568019
1.00490885844 -1.05557628668
0.99911888176 -0.345697540519
1.01732601564 -0.831561324856
0.965432044181 -0.0883432004441
0.987404779902 -0.659971373204
1.01294117062 -1.01682714847
0.996429581222 -1.06598654524
1.0294451789 -1.02476278212
1.01910238605 -0.901204384017
1.00839878574 -0.56579449447
0.995946206112 -0.550374281024
0.967156638539 -0.457402802301
1.04272676385 -1.00578127861
0.980683183222 -0.537341206096
0.971973873182 -1.09834541516
0.991495515813 -0.769597588697
1.02840635458 -0.631335226102
1.01405030823 0.077279829334
1.02577327253 -0.120796336651
1.00594052372 -0.891158737874
0.996288350682 -0.774041665185
0.979296928708 -0.600713919013
1.03931794999 -0.303837357614
1.02680256822 -0.891935394106
1.03647590108 -1.07068849966
0.99361314572 -0.965932652878
1.04024750377 -1.10390450253
1.03216296092 -1.03583432436
1.00351612811 -1.02493914753
1.02996639486 -0.924040284906
1.00663433266 -1.06863021065
0.97404843789 -0.854065200156


==> resources/evaluation/plot-data/global-structure-snd-kamada_kawai-2.dat <==
x y
2.00650393378 -1.2076737196
2.0019874914 -0.0895275513123
2.00299624035 0.904554342581
2.02053765714 -0.419645046041
1.96472421512 -0.974544260368
1.96856385991 1.18814006414
1.99447460143 1.15456074288
2.00276399678 -1.17590164312
1.9624003487 -0.0602242418929
1.98399187799 0.0845655749735
1.96059491664 0.0852072259881
2.00992850808 1.06990849356
1.99548352785 -0.892495225964
2.03697186909 -0.0406142457211
1.9721379657 -0.725724855905
1.99986143906 0.078098913893
2.03171222387 -0.512778944082
2.03888424443 0.141549929514
1.98494910611 0.839701233138
2.02466509996 0.160889709593
2.03159662049 -0.56951525302
1.97092027237 -0.962465206649
1.96274872444 -0.403844085772
1.99625168136 -0.546579388455
1.99239877299 -0.371884903085
1.9948163993 -1.15956284623
2.01144620146 -0.208977287958
2.03907674668 -0.0203961929152
1.97814082956 -0.162504382455
2.03130443318 0.599799452058
1.99101406978 1.03582740696
1.98350165345 -1.09893367165
2.01680425745 0.925906819673
1.96167548563 -0.269770422851
2.03199344679 -0.643237162359
2.01755243739 -1.11528931971
2.02145077669 -0.0357898582134
1.96004307497 -0.796846925424
2.03284397338 0.148810884938
1.99188554423 -0.399020052719
2.00940673796 -0.0769401894244
2.02765695005 -0.355411859604
1.97577490487 0.79030808136
1.98747966362 0.69950626005
2.01739540572 1.02055763267
1.96857894951 -1.20353453397
2.01965036917 -0.501692988884
1.9607596968 -0.00293581103891
2.02544039737 0.579273465051
1.99456591123 0.227338668971
2.04308833731 -1.16895398001
2.00211117332 -0.410426528125
2.02007245664 1.13959473932
2.03214493663 -0.995885257707
2.02082321689 -1.20359601535
2.04019402986 0.583039751443
1.98387501576 -0.975401863687
1.99952082463 -0.563019892399
1.97124857658 -0.90938155038
2.03753955585 -0.559301406695
1.97003866491 0.960933062328
2.03098236503 -0.676593381625
2.01451146979 0.587074738389
2.02875323685 0.504049102613
2.02599581705 -0.304788424546
2.02171280629 -1.08729093595
2.02331859409 -0.571440071638
1.97739906609 1.01842524601
2.02480192134 0.503613496612
1.96753846747 0.926649876165
1.98939844473 1.01468494939
1.99340146568 -1.1062053837
2.02045322298 -0.734333067154
1.96167363386 0.786411710919
2.02761451835 0.583570766319
1.99119858358 -0.632178249035
2.03829862206 -1.14336814807
2.03973626611 -0.300390003043
2.01086661776 -0.76125728985
1.97776075062 -0.114767627769
1.95701935199 1.16378085006
1.97841239405 -0.799704281856
2.00558154114 -0.0639721392543
1.96625708542 0.00724177567652
2.03906417406 -1.12734269965
1.96359939774 -1.33120176648
2.01336827614 -0.501858136165
1.99999400109 -0.338019887176
1.9786683244 -1.07184028915
2.03901973543 0.583193173631
1.97169044692 -0.530168968061
2.01810223404 0.0728356529163
2.00036050759 -0.903092100816
1.9588845909 -0.0297869665286
2.04165112045 -0.455744380409
2.0376142412 -0.859415555656
2.03494929702 -0.414714033544
1.96279585118 0.653160669796
2.02391899901 0.349540918835
2.04404798309 -0.729617188274


==> resources/evaluation/plot-data/global-structure-snd-random-0.dat <==
x y
-0.286810360924 -0.333333333333
-0.291879283684 -0.333333333333
-0.256099904109 0.333333333333
-0.254925416381 0
-0.314731101527 1.12493873661
-0.304615988921 1
-0.241087692865 0.333333333333
-0.256317587357 0.333333333333
-0.295822213775 0.666666666667
-0.27749933351 1.12493873661
-0.276463910945 0.666666666667
-0.267461066319 0.666666666667
-0.245032863383 0
-0.242544776583 -0.333333333333
-0.244571125038 0.333333333333
-0.245116407925 0.333333333333
-0.263436111771 0.333333333333
-0.293222673334 -0.333333333333
-0.264223982723 1
-0.264801418839 1
-0.264886723078 0
-0.311485572438 -0.333333333333
-0.26923806964 0.333333333333
-0.318098277091 0.666666666667
-0.282039337464 0.333333333333
-0.321582462235 0
-0.266199054877 0.666666666667
-0.239727856886 -0.333333333333
-0.250243448365 1
-0.272754464509 0.333333333333
-0.242295312046 -0.666666666667
-0.261989335589 -0.333333333333
-0.294994764228 1
-0.303744532035 1.12493873661
-0.296422142019 0.666666666667
-0.256430676795 0.666666666667
-0.284793456892 1.12493873661
-0.290416835531 0.333333333333
-0.319602100556 -0.333333333333
-0.278395849028 0.666666666667
-0.248556511949 0.666666666667
-0.243514819348 1.22184874962
-0.24687112813 -0.666666666667
-0.283843163118 0.333333333333
-0.269756350829 0.333333333333
-0.296694758728 -0.666666666667
-0.255673289627 1
-0.30032178125 1
-0.257968017164 -0.666666666667
-0.317532975838 1
-0.288486934838 0
-0.278692819617 0
-0.313563324223 1
-0.309972720265 -0.333333333333
-0.241803240801 -0.666666666667
-0.303333246246 1
-0.280821485208 -0.333333333333
-0.292155632276 0.666666666667
-0.277359813429 0.333333333333
-0.295736928638 0.333333333333
-0.272728968732 0.333333333333
-0.245684857428 1
-0.236595153009 0.666666666667
-0.259777842241 0.333333333333
-0.259518447231 0.666666666667
-0.241416806266 -0.666666666667
-0.258991568808 -0.666666666667
-0.256621677714 0.666666666667
-0.280405386623 0.666666666667
-0.31145210369 0
-0.308710860293 0
-0.245441920967 -0.666666666667
-0.284823713395 -0.333333333333
-0.304587236455 0.666666666667
-0.255381812839 0.666666666667
-0.288826596901 0
-0.264201106217 0.666666666667
-0.267225087904 0
-0.250920446267 0
-0.267800011679 0
-0.299770263365 1
-0.298749833949 -0.333333333333
-0.249265202391 0.666666666667
-0.270250067883 0
-0.270967689104 0.666666666667
-0.275218504926 -0.666666666667
-0.317101744239 -0.333333333333
-0.288559441881 0.666666666667
-0.321886339309 -0.333333333333
-0.306465103963 0
-0.274401129202 -0.666666666667
-0.296716861476 0.666666666667
-0.252718710422 0.666666666667
-0.259917027751 1
-0.261335935824 0.333333333333
-0.257149951573 0.333333333333
-0.291323796657 0.333333333333
-0.266429395983 0.333333333333
-0.249927706173 0.333333333333
-0.299635784152 -0.333333333333


==> resources/evaluation/plot-data/global-structure-snd-random-1.dat <==
x y
0.731496619693 0.0486781814741
0.697935213634 -0.298559451196
0.704424513258 -0.476770802187
0.739351395881 -0.570006345942
0.716785586898 -1.00022543054
0.747844653307 -0.978243423983
0.683878443076 -0.687360282424
0.732272241572 -0.709619682754
0.707304650955 -0.865895776639
0.693481978053 -1.00653356946
0.754712242674 -0.799899718914
0.708322971127 -0.756886436118
0.682950955425 -0.463110086156
0.745998934622 -0.134425463206
0.708107249147 -0.480795941224
0.707623216008 -0.470406893116
0.696782472807 -0.588596249125
0.678305427636 -0.24357842699
0.738331534742 -0.787678250901
0.681363119988 -0.952307162986
0.71958126744 -0.252224343735
0.722653426328 -0.0111651464188
0.737682223511 -0.809929151178
0.675499732995 -0.657963929205
0.72287561295 -0.629432647034
0.748929122964 -0.214423742072
0.751251764625 -0.925113782392
0.692104647462 0.161889654812
0.700604025118 -0.873177000046
0.747895475149 -0.469500085175
0.678406113581 0.98376004585
0.687790594373 -0.162372778335
0.764762214686 -0.938674723042
0.705002814465 -0.970251183097
0.678530723331 -0.78104810236
0.723846455333 -0.693787955008
0.705054154899 -0.920070520133
0.742613571729 -0.647620207079
0.736802213294 -0.261970031463
0.743747734636 -0.833704654542
0.680431981893 -0.863408556173
0.727347757748 -1.04867688418
0.739738928478 0.64178300072
0.755915946992 -0.58493852454
0.759287658727 -0.394826972392
0.732005522722 0.600377067432
0.763921727665 -0.676325162547
0.678324876846 -0.875439855515
0.76152255182 0.408385768769
0.749497686527 -0.76017373233
0.752227866601 -0.0847649574552
0.717301611644 -0.374533826061
0.71227544708 -0.919515656165
0.762588710419 -0.386188245556
0.70991007195 0.545390002048
0.728703750764 -0.737943756189
0.740612831823 0.163395409485
0.709027157335 -0.633554073364
0.726321817287 -0.495183142796
0.74430396284 -0.742229825771
0.729684782564 -0.387715273141
0.745848252404 -0.885926199023
0.76350857605 -0.62606293361
0.698194340922 -0.601498711307
0.737649126687 -0.832759213322
0.694075670846 0.0959915827538
0.728994674013 -0.0473488952071
0.697678618121 -0.79987059453
0.76415837415 -0.8687684022
0.715366288364 -0.0755264284396
0.713439151375 -0.528403104946
0.715943654723 0.714253477783
0.69011422465 -0.353163067097
0.729551861573 -0.785754030037
0.748119725722 -0.506679314066
0.751331565658 -0.551491315928
0.695199601466 -0.598427101063
0.69829298746 -0.356683646753
0.677671357851 -0.32534117217
0.708282572491 -0.223112141261
0.743914586373 -0.795938060883
0.722308629246 -0.00660980111905
0.693421987289 -0.801866398732
0.714285873099 -0.489261230006
0.704618548844 -0.932261335079
0.675831415821 0.648919635574
0.743556250764 0.1482336933
0.744920759495 -0.666115177564
0.755556517876 -0.919193520129
0.730455053703 -0.494916792062
0.691331260982 0.36914567789
0.738897043275 -0.641944476271
0.736143561851 -0.75886037866
0.764084848588 -0.805284827687
0.749010332292 -0.847484107061
0.696396769662 -0.634107035331
0.70993373925 -0.66099751357
0.679732187146 -0.704511133011
0.698562673725 -0.526888186692
0.738527980106 -0.325331792088


==> resources/evaluation/plot-data/global-structure-snd-random-2.dat <==
x y
1.68438208421 -1.0201834826
1.70830593018 -0.378787413397
1.70589199103 0.784978278034
1.67853371343 -0.845969731969
1.68586127588 -0.937139687778
1.67846053762 1.15707387256
1.71084130559 1.14832194021
1.69979785111 -1.11972989143
1.68234873219 0.0479229075224
1.70232690844 -0.0434317569608
1.68927897439 -0.0448034618805
1.73833985121 0.708288262745
1.760143399 -1.11768063664
1.71319981288 -0.790143953945
1.74477620608 -1.03538502442
1.74059711418 -0.63347418182
1.70485641243 -0.600007777889
1.74804688201 -0.205501578516
1.73342777013 0.341120746512
1.71499244849 0.00705128596382
1.73160013872 -1.11480358214
1.7347891801 -1.22459625062
1.73850749068 -0.723781176012
1.75732839266 -0.703008393842
1.72557520513 -0.555781291621
1.74575173109 -1.04128929482
1.69620530666 -0.219753005755
1.74850709662 -0.160508799433
1.73565073089 -0.111057200964
1.73467350701 0.707862015208
1.72752601962 -0.388163488298
1.71235469319 -1.0729403641
1.7275175545 0.729056680847
1.75783745716 -0.362537549149
1.7140213037 -0.589206883966
1.70521322035 -1.03071400037
1.73201357662 0.0924762209691
1.7597537803 -0.766580259954
1.69395783473 -0.314158087845
1.68513606418 -0.278205125822
1.73366457957 -0.249548564306
1.70791841339 -0.228808249708
1.72942418737 0.584217477867
1.69953916513 0.44425116179
1.7066701178 1.00405941073
1.72004170339 -1.14945459843
1.68107306408 -0.559049500303
1.75300612329 -0.105318891434
1.695530687 0.0996038969739
1.7364797847 -0.0348467999044
1.69275300642 -1.10824798882
1.73165672234 -0.307264530018
1.71000371915 0.898957953783
1.68566590871 -0.803439226799
1.68821667358 0.107937274963
1.73216703592 0.890605480574
1.70998042935 -1.25123060693
1.67989737893 -0.263875980223
1.70948816667 -1.19992919861
1.75866974492 -0.65644729389
1.7553697724 0.488929344216
1.67695155531 -0.318362106566
1.69414863946 0.0848896474318
1.70660021852 -0.0100399097708
1.76213751002 -0.26640039463
1.74418200248 -1.3019545766
1.68590148459 -0.614363026769
1.72459124953 0.899626882657
1.71211260696 0.163257157753
1.71670934131 -0.562995561643
1.70972148682 0.696098314317
1.6830986286 -1.22966056716
1.70012460724 -0.821325501316
1.72648864781 0.68987258749
1.72390123176 0.31123596564
1.72505893515 -0.701137193134
1.74902843014 -1.22479355032
1.75189206588 -0.0725832188174
1.72362226127 -1.17250528521
1.73747103005 -0.540026635067
1.72355875792 0.953525215021
1.72911953506 -1.00724176191
1.67703023047 -0.680187429527
1.70170351476 -0.0806157077661
1.72653847589 -1.16472316542
1.68980018125 -1.17551171649
1.75907456138 -1.26342351224
1.68837724874 -0.0988766318824
1.6943047209 -1.27247830071
1.76106726745 0.0779004406117
1.74697525853 -0.729966758514
1.709488591 0.524051389529
1.75945103326 -1.12444175204
1.74068547266 0.13369831293
1.69621821129 -0.501900146301
1.69012735622 -0.496096984843
1.71173154315 -0.336737035659
1.74885548023 0.381435387764
1.67809932796 -0.210238248327
1.68843885429 -0.903081699982


==> resources/evaluation/plot-data/merge-node-degree-pglib-exact_outer_face.dat <==
degree fraction
1 0.227159726538
2 0.286513362337
3 0.186451211933
4 0.113735239279
5 0.0779987569919
6 0.0407085146053
7 0.0198881292728
8 0.0170913610938
9 0.0136730888751
10 0.00901180857676
11 0.00403977625855
12 0.00248601615911
13 0.000621504039776
14 0
15 0.000621504039776


==> resources/evaluation/plot-data/merge-node-degree-pglib-heuristic_outer_face.dat <==
degree fraction
1 0.215972653822
2 0.285270354257
3 0.197638284649
4 0.113735239279
5 0.0736482287135
6 0.0422622747048
7 0.0267246737104
8 0.0174021131137
9 0.0130515848353
10 0.00745804847732
11 0.00403977625855
12 0.00155376009944
13 0.000621504039776
14 0
15 0.000310752019888
16 0.000310752019888


==> resources/evaluation/plot-data/merge-node-degree-pglib-high_degree.dat <==
degree fraction
1 0
2 0.000310752019888
3 0.00839030453698
4 0.0490988191423
5 0.116842759478
6 0.161901802362
7 0.109384711001
8 0.131448104413
9 0.126786824114
10 0.0985083903045
11 0.0736482287135
12 0.0459912989434
13 0.0295214418894
14 0.0236171535115
15 0.0161591050342
16 0.00683654443754
17 0.00155376009944


==> resources/evaluation/plot-data/merge-node-degree-pglib-kamada_kawai.dat <==
degree fraction
1 0.728091982598
2 0.212243629584
3 0.0478558110628
4 0.00466128029832
5 0.00217526413922
6 0.00155376009944
7 0.000932256059664
8 0.00124300807955
9 0.00124300807955


==> resources/evaluation/plot-data/merge-node-degree-pglib-random.dat <==
degree fraction
1 0.319453076445
2 0.293349906774
3 0.174021131137
4 0.0901180857676
5 0.0559353635799
6 0.0236171535115
7 0.016780609074
8 0.00839030453698
9 0.00932256059664
10 0.00248601615911
11 0.00186451211933
12 0.00155376009944
13 0.00155376009944
14 0.00124300807955
15 0.000310752019888


==> resources/evaluation/plot-data/merge-node-degree-snd-exact_outer_face.dat <==
degree fraction
1 0.106215213358
2 0.277365491651
3 0.301020408163
4 0.177179962894
5 0.082560296846
6 0.028293135436
7 0.010667903525
8 0.00974025974026
9 0.00231910946197
10 0.00371057513915
11 0.000927643784787


==> resources/evaluation/plot-data/merge-node-degree-snd-heuristic_outer_face.dat <==
degree fraction
1 0.103896103896
2 0.280612244898
3 0.303803339518
4 0.176716141002
5 0.0807050092764
6 0.0292207792208
7 0.010667903525
8 0.00742115027829
9 0.00231910946197
10 0.00371057513915
11 0.000927643784787


==> resources/evaluation/plot-data/merge-node-degree-snd-high_degree.dat <==
degree fraction
1 0.0264378478664
2 0.0593692022263
3 0.15120593692
4 0.206400742115
5 0.180890538033
6 0.152133580705
7 0.0983302411874
8 0.0575139146568
9 0.0269016697588
10 0.0241187384045
11 0.0120593692022
12 0.00324675324675
13 0.00139146567718


==> resources/evaluation/plot-data/merge-node-degree-snd-kamada_kawai.dat <==
degree fraction
1 0.211038961039
2 0.486085343228
3 0.260204081633
4 0.0371057513915
5 0.00556586270872


==> resources/evaluation/plot-data/merge-node-degree-snd-random.dat <==
degree fraction
1 0.125695732839
2 0.298701298701
3 0.275510204082
4 0.161873840445
5 0.0783858998145
6 0.0384972170686
7 0.00974025974026
8 0.00742115027829
9 0.00139146567718
10 0.00231910946197
11 0.000463821892393


==> resources/evaluation/plot-data/scopf-flow-exact_outer_face.dat <==
artifact coupling_mean_mw inherited_mean_mw x y
237_i001_5 66.641611970964618 133.19821177577674 3.94164118968 0.50031911902201665
983_i002_5 90.321467444797051 108.04832038554619 3.93838771595 0.83593587686051163
737_i005_5 132.53643213434233 116.48530409374074 3.8257725961 1.1377953053003542
912_i006_5 218.23415543676191 176.29712911044143 4.17976757841 1.2378769667885459
431_i007_5 58.829973686519374 38.277576110016547 3.97558631559 1.5369304868581957
563_i011_5 112.76812033346388 58.204727429678016 4.06103947522 1.9374391963214406
470_i016_5 93.652579928531949 139.1015129987089 4.11626239065 0.67326787401227772
268_i021_5 491.04924517840237 173.46671072035488 3.89679196566 2.8307981579821462
243_i022_5 159.94786286101439 72.903257866669009 4.15658673077 2.1939741452095203
829_i024_5 52.650080979213975 50.683643454667973 3.83993155322 1.0387982668669984
865_i026_5 91.13716192045419 101.9642047731198 3.8175316098 0.89381525725859556
215_i028_5 288.03980495409985 374.38198238787527 3.99237383682 0.76937411121371402
661_i029_5 208.5238900734908 90.833441318357558 4.07088056753 2.2956731248642877
652_i030_5 51.905678520466651 50.478902943576507 3.98991589778 1.0282647897178934
112_i031_5 290.72536891428973 110.23779607311101 3.97216820738 2.637256723832516
179_i032_5 89.363185127283813 100.78126621549065 3.91056628718 0.88670432991194337
684_i033_5 262.99190679798335 186.22732593298204 4.17285096656 1.4122090057429419
641_i034_5 64.266279582574896 64.332346367829331 3.93206473295 0.99897303939643844
661_i035_5 129.64775786416695 109.69023371264342 4.11597095444 1.1819444035811471
798_i037_5 120.10767551679388 47.86348967348313 3.92324449043 2.5093798286783668
754_i038_5 77.140122881084295 130.10123573983807 3.91401370404 0.59292382921973552
490_i041_5 72.048362447391071 144.27036988408202 3.93848651994 0.49939819593780971
754_i042_5 71.088509121041568 63.196281792724733 4.03908425983 1.1248843619344928
139_i043_5 43.361510094412999 52.93102490287086 4.02765283264 0.81920783083233228
518_i044_5 48.299130986397294 64.170208302308367 3.87630527765 0.75267218642735578
378_i045_5 111.44188896753604 127.00651240872192 3.98261546657 0.87745019411999059
178_i046_5 152.07190134904832 173.36302887978184 3.97726102062 0.87718761221287955
460_i047_5 244.9267382024164 207.83671553042564 3.87957644933 1.1784575096721113
661_i048_5 210.89643755841567 105.32042604586367 3.97409369031 2.002426741670956
168_i049_5 152.08769919940065 67.856373293762687 3.83188004829 2.2413178278919372
349_i051_5 205.75184838602158 130.36705243783734 4.17063605745 1.5782503672400647
192_i055_5 102.89195996660817 104.36502301294574 3.98949871282 0.98588547193483733
143_i057_5 64.062023467561403 153.11682705833914 4.03630074244 0.41838656598567764
694_i058_5 293.43969964587097 125.25505994825171 3.89121230637 2.3427372895522436
329_i059_5 91.435717112257905 76.325623003679723 3.95544216735 1.1979688276877833
689_i062_5 110.11581664800178 110.65116529044155 4.17009425082 0.99516183457232854
555_i063_5 220.1157243475528 130.45907218017786 3.83696697475 1.6872396888086829
587_i064_5 87.530723489915786 117.11505111033158 4.0314397439 0.74739090031609146
524_i065_5 78.22559993466065 49.536068531317348 3.99383653511 1.5791644806290068
172_i066_5 135.52521698369938 246.03419210505584 4.16908917373 0.55083895382244485
176_i067_5 135.4875145811381 62.682939999904619 4.00881454329 2.1614735138674774
859_i068_5 241.45543613024822 64.718714763539637 4.11107353713 3.730844115375977
800_i069_5 100.62259535321125 137.51184993826098 4.05127263412 0.73173763132695846
431_i071_5 69.657276634357288 111.37040710870656 4.10139749239 0.62545588583838196
386_i073_5 67.66962564928933 121.3762370732283 3.94441198297 0.55751955474170056
980_i074_5 77.518820239904812 70.023133168326495 3.92710040881 1.1070458680213533
918_i077_5 133.79570854068646 113.20748927180581 4.16615950336 1.1818626965522512
248_i079_5 20.191351091636662 43.587599336777544 3.87912102387 0.46323613593924118
378_i080_5 61.344465239316882 145.42782002232804 3.84660202243 0.42182070273692102
618_i081_5 19.546992337105848 55.535703793467682 3.86250138245 0.35197163269595655
608_i083_5 209.82317263924946 120.42305541648355 4.14570871589 1.7423837313675135
304_i085_5 36.588795131398832 47.208530431256484 4.17741449363 0.77504626382467545
249_i087_5 77.695856880437844 73.365929754930121 4.15173845383 1.0590182273975306
183_i089_5 68.921514558241086 62.646686002565779 4.07403457831 1.1001621786572766
308_i090_5 101.61534161917669 141.34897958537817 4.02868996629 0.71889688851838218
185_i091_5 80.571316657780017 79.992148530925832 3.81125396023 1.0072403121742664
531_i092_5 157.1660634095285 79.84625932860736 3.93714244594 1.9683585020897649
969_i093_5 360.90994340199273 176.50545012618025 3.911631461 2.0447524036452438
659_i094_5 119.52386566242276 124.94482226235992 4.14958464073 0.95661319531469502
878_i095_5 395.83902950219652 216.39526163614732 3.92889830522 1.8292407445028565
299_i097_5 15.080070297431991 49.166415404035902 3.88852975714 0.30671486162878003
249_i100_5 169.13082705576585 72.817035040506667 4.03718276928 2.3226821438373828


==> resources/evaluation/plot-data/scopf-flow-heuristic_outer_face.dat <==
artifact coupling_mean_mw inherited_mean_mw x y
237_i001_4 66.641611970964618 133.19821177577674 3.075658243 0.50031911902201665
983_i002_4 83.036042530200319 106.43452819667917 2.85864262996 0.78016076114659849
737_i005_4 97.139122978796834 115.51133737603662 3.0003254701 0.84094882100247248
912_i006_4 458.11799300165001 157.02033731805298 2.97789725959 2.9175710664390424
431_i007_4 31.788130856476073 39.655756328742669 2.82813254656 0.80160193120401779
563_i011_4 82.586626661400189 55.68988074143212 2.95444567832 1.4829736670625953
470_i016_4 92.787918231484682 139.13062606825363 2.90926648172 0.66691224537410976
268_i021_4 325.66955717123795 172.14853596780657 3.02165661527 1.8917939402757471
243_i022_4 159.94786286101439 72.903257866669009 3.10555249936 2.1939741452095203
829_i024_4 42.959724642230604 49.921597190149292 3.02852068037 0.86054387399903887
865_i026_4 80.362794213284445 100.0461892634537 3.05496568593 0.80325692367615764
215_i028_4 288.03980495409985 374.38198238787527 2.95461499616 0.76937411121371402
661_i029_4 109.79718261728112 89.865085909146629 3.05553614378 1.2218002298276973
652_i030_4 71.537283042461908 46.093066236618135 2.84084389261 1.5520183160570449
112_i031_4 268.05617599324063 113.32853822095839 3.16021549753 2.3653016283560224
179_i032_4 66.951191397915451 102.35291494671438 3.00393780492 0.65412100312698174
684_i033_4 200.72139200734694 177.4459891889081 3.01341466481 1.1311689428700469
641_i034_4 76.637153700157242 65.116741482401565 3.04625103218 1.1769193598372729
661_i035_4 104.99099047862974 107.00824298507213 2.82722031604 0.98114862509494905
798_i037_4 33.207875691702029 47.997729774854513 2.93284221823 0.69186346619875494
754_i038_4 87.513271577832271 129.14408075144394 2.90607120816 0.67764059389035369
490_i041_4 107.20700625211309 131.0533515908875 2.94813377155 0.81804093486127594
754_i042_4 58.503677285763636 62.513320050920107 2.96732789411 0.93585938545752456
139_i043_4 21.160740790954225 55.335574600606513 2.93717446297 0.38240753699017865
518_i044_4 74.782561703338672 61.251178889882183 3.11270884874 1.2209162837140377
378_i045_4 79.869494396724477 124.21965474678233 2.888631363 0.64296986301834291
178_i046_4 145.66749232832413 183.41532387841167 3.04870111455 0.79419477744885125
460_i047_4 251.75879128351838 180.21787513545823 2.88754730318 1.3969690359199243
661_i048_4 78.947022625129264 89.969802366171507 2.88506888039 0.87748356169350894
168_i049_4 211.16883971644458 74.405153177892188 3.08066112265 2.8380942810717662
349_i051_4 311.61817189407623 131.16268593476678 3.13358224595 2.3758142010682688
192_i055_4 59.16892820434088 102.510703279379 3.15792594518 0.57719756387861276
143_i057_4 64.062023467561403 153.11682705833914 3.07952539869 0.41838656598567764
694_i058_4 161.58091825371164 128.15337451258205 3.18837094262 1.2608401368147173
329_i059_4 113.00972508226145 73.856540959749097 3.16001241187 1.5301248015913764
689_i062_4 108.44714432155484 108.80778684566825 3.07938200677 0.99668550813716184
555_i063_4 240.13645274666786 125.97342713974517 2.87077985074 1.9062468823705103
587_i064_4 163.10124690880826 120.4812003948044 2.8865675619 1.353748521548112
524_i065_4 74.688162516752044 48.30129963971649 3.10818762999 1.546297161232874
172_i066_4 135.52521698369938 246.03419210505584 3.01719860666 0.55083895382244485
176_i067_4 97.32517217319473 56.243802439634109 2.88019771203 1.7304159383187656
859_i068_4 92.799050290306837 63.188109265156292 2.86394720746 1.468615715353883
800_i069_4 148.96229553065857 138.22674611086569 2.91347878932 1.0776662239533756
431_i071_4 76.995588722071943 115.42727868412703 3.03847110303 0.6670484620258138
386_i073_4 66.908854756522388 120.66444095258041 2.95450370996 0.55450349935998722
980_i074_4 46.736569275064994 69.402326205286769 2.94921687669 0.67341502555435673
918_i077_4 102.52100561563429 103.1885611152357 3.02955446681 0.99353072189023051
248_i079_4 20.191351091636662 43.587599336777544 3.01005777126 0.46323613593924118
378_i080_4 265.78447515925694 151.02383262724717 2.81181449349 1.7598843211406163
618_i081_4 33.836253100177615 55.518786460023193 3.00700320887 0.60945592037646057
608_i083_4 148.97376764858765 121.83348555008646 2.83521519066 1.2227653750195275
304_i085_4 43.123414606818109 46.650612493958519 3.1010873008 0.92439117733776377
249_i087_4 81.831966970958604 74.871928777774315 2.91239836023 1.0929592479691852
183_i089_4 123.77410393952655 56.262998912228888 2.93051643425 2.1999201310370249
308_i090_4 101.61534161917669 141.34897958537817 3.14644590386 0.71889688851838218
185_i091_4 113.00546353286144 77.54277724359261 2.94810146592 1.4573306186579631
531_i092_4 90.550468547397969 88.526509969867433 2.90319247353 1.0228627399659092
659_i094_4 114.07011004194131 114.99138734221053 3.13489939973 0.99198829302295888
878_i095_4 267.47390448417718 207.1719654845289 2.88227136006 1.2910719066579088
299_i097_4 21.778883362103215 48.858289537001177 3.1446192247 0.44575615660081003
249_i100_4 111.67617175717136 73.89962121778521 3.02525824977 1.5111873365095758


==> resources/evaluation/plot-data/scopf-flow-high_degree.dat <==
artifact coupling_mean_mw inherited_mean_mw x y
237_i001_2 391.5695300602772 115.80029776822708 1.04913279509 3.3814207528550484
983_i002_2 595.13872666860266 102.08876195782078 1.09885550788 5.8296203740279608
737_i005_2 204.00815997973191 110.74873775250568 1.07376143713 1.8420811299505422
912_i006_2 866.95792090725593 171.78629571408271 1.15239686819 5.0467234147140667
431_i007_2 199.97323209343298 42.206196350035654 0.90065960381 4.7380064868902609
685_i010_2 290.62108947974752 156.62503103335035 0.962781182063 1.8555213528919603
563_i011_2 299.36014531449285 48.174478142095154 0.883548654386 6.2140817474244754
365_i013_2 244.65137336435299 101.23573292513476 0.944243021693 2.4166503891000239
470_i016_2 262.58751276517239 133.51010773618074 0.885019381511 1.966798748182061
793_i019_2 273.8176814859936 100.63250542271379 0.950823559515 2.7209665538565648
268_i021_2 643.02492072549433 173.37799478742025 1.08418262382 3.7088035394221213
243_i022_2 338.48386573048265 76.03627898622959 1.07577154631 4.4516100767080298
829_i024_2 135.2787442460567 50.084188556265993 0.983960980705 2.7010269736941179
865_i026_2 261.66824009051845 98.255683752895635 0.951345179352 2.663135913323762
764_i027_2 567.69262926067302 215.92991418654896 0.933575514557 2.629059671510936
215_i028_2 763.82774851328463 325.78436194682371 0.839874646082 2.3445807648617607
661_i029_2 740.38240147951069 79.417556353169331 1.13151936708 9.3226540261077186
652_i030_2 337.69090428418195 41.609223402707237 0.844509018104 8.1157704150328041
112_i031_2 176.98076775750329 111.89128505187909 0.849685054356 1.5817207539929945
179_i032_2 218.47106305016715 97.153186766007366 1.0910832387 2.2487277085038175
684_i033_2 907.07231484732165 151.68865087652341 0.998988016502 5.9798298000928929
641_i034_2 223.67086887423221 58.840978142784458 0.916715868671 3.8012772039830627
661_i035_2 270.9025634127479 103.422450059825 0.976374766216 2.6193787060357163
436_i036_2 521.42739768604974 194.87422134555536 1.15859320183 2.6757125395330918
798_i037_2 161.65221953791615 45.01083599320323 1.0997912279 3.5914067350876602
754_i038_2 242.44692981439218 125.82018315065513 1.07393549323 1.9269319416272825
490_i041_2 133.06924689646362 128.11321125470636 1.09274092394 1.0386848131681283
754_i042_2 114.34369903921593 60.510485027375765 0.973732415913 1.8896510082093259
139_i043_2 71.605529822183499 59.748779371020618 0.952401167265 1.1984433920823101
518_i044_2 171.16524706499217 60.569267955278427 0.850822419261 2.8259421459637379
378_i045_2 182.04200588176604 110.32908766531034 0.959600408663 1.6499910380297984
178_i046_2 340.29342688980688 163.16893380242976 1.02718419709 2.0855282862964906
460_i047_2 436.24709518665458 182.35194327982106 1.11369652214 2.3923358717226755
661_i048_2 458.79678402961804 83.636017448419622 1.18712841401 5.4856364282597418
168_i049_2 206.26579302634127 80.64395044628732 1.10526516498 2.5577342365404587
349_i051_2 453.44690321845928 119.3161176861741 1.04756886022 3.8003826474736448
374_i052_2 454.56728963042463 139.10076019926404 0.833101845155 3.2678993916298502
192_i055_2 207.99922330210498 91.005256872875592 0.92298526302 2.2855737179299123
968_i056_2 153.79911805542719 137.88464950353941 0.901821717315 1.1154187112864893
143_i057_2 566.99380996739706 141.69113156122648 0.817317546837 4.0016181938838713
694_i058_2 905.44594743679954 104.62162554108207 1.15522918659 8.6544817360083499
329_i059_2 242.85839471848371 70.160316012713665 0.972216693837 3.4614780622492582
689_i062_2 291.41298241538357 120.36849890956098 0.827244625603 2.4210070330306026
555_i063_2 323.63839785386568 123.16068023466103 1.1538395151 2.6277737118472357
587_i064_2 391.64917461062851 114.5784509753333 0.822205306251 3.4181748075381435
524_i065_2 361.03214742002132 37.167704254423832 0.859573310638 9.7135982612391238
172_i066_2 242.4070349297931 207.09940378416977 0.907169177249 1.1704863968725832
176_i067_2 201.7741498546975 52.501745425411102 1.10970392377 3.8431893686535958
859_i068_2 557.21803085234183 60.053989489767794 0.90999215196 9.2786180499678963
800_i069_2 687.77810580957919 133.28515863927973 0.987434311686 5.1602002265756237
431_i071_2 428.8292571524492 102.16301511490754 0.829239330955 4.1975000118205674
175_i072_2 135.04908774856059 59.146680213071363 1.16961846364 2.2832910868717677
386_i073_2 196.4041168003134 121.29332579899113 0.828328829883 1.6192491673103007
980_i074_2 243.63291243682573 71.368903324213335 1.16160144726 3.4137124306093738
918_i077_2 372.11554852526336 99.676971389104764 0.844377023606 3.7332148372832443
248_i079_2 88.657007533309226 41.825763514389593 1.04002726168 2.1196745757625672
378_i080_2 901.08871275659669 143.35815552683363 0.95204122931 6.2855769136059498
618_i081_2 138.03241368546782 55.213312114117812 1.12452376019 2.4999843045129237
608_i083_2 178.53050818929236 126.1209373298438 1.04864047198 1.4155501217246897
304_i085_2 88.6660030502686 44.182649975811607 1.16828488986 2.006805909079922
910_i086_2 519.31431945315671 148.55895350383273 1.14089241901 3.4956783634031101
249_i087_2 399.1945993852263 80.877857701988589 0.927448949111 4.9357711829626156
183_i089_2 164.87767860953937 59.375932392606295 1.09973837094 2.7768436126498712
308_i090_2 681.53479864612632 125.31241615276919 1.00457464044 5.4386853240086186
185_i091_2 251.13677428660671 68.97050762068821 1.06176467011 3.6412197466743943
531_i092_2 731.68487782353179 71.899370065503305 0.969645360227 10.176513050906239
659_i094_2 248.68438394343627 123.07355146237462 0.836401871699 2.0206159730383884
878_i095_2 1484.8603231672082 204.46639522660547 0.959969555987 7.2621240352067202
299_i097_2 180.78120126318788 51.351078133895321 0.930819388729 3.5204947555689117
249_i100_2 111.35820811735208 67.888788144712976 0.972348574673 1.6403033720380882


==> resources/evaluation/plot-data/scopf-flow-kamada_kawai.dat <==
artifact coupling_mean_mw inherited_mean_mw x y
737_i005_3 73.283154644467686 118.75320340504057 2.13726293369 0.61710465522782798
431_i007_3 42.933301915333793 39.515669111373143 1.90600465676 1.0864880408409181
563_i011_3 66.546587935642862 56.06236981298462 1.91288111074 1.1870098991111502
470_i016_3 71.19723582181696 142.82572488442111 1.97903889711 0.49849028163121117
268_i021_3 147.03980831234568 156.99468169128139 2.09067559501 0.9365910152389032
243_i022_3 64.19183195660483 74.021034952973977 2.09526083227 0.86721067865892854
829_i024_3 43.098134409926729 48.568317034694168 2.08091590006 0.88737137791165621
865_i026_3 51.111817587679447 100.9487767734346 2.0253904945 0.50631438261399409
661_i029_3 58.677387640086529 90.441803414562898 1.86080171933 0.64878613013855846
652_i030_3 34.486415228810671 49.148411385605513 1.9716676592 0.70167914397556663
112_i031_3 221.30626064373871 105.99821390669842 2.06834851134 2.0878300915384909
179_i032_3 81.173399625303119 97.914437693916412 2.16379491254 0.82902380422235278
684_i033_3 283.8004699030775 169.77446506267151 2.14099180163 1.6716322433901576
798_i037_3 46.225315290336354 47.389667690457848 1.96187171656 0.97543024762851538
754_i038_3 44.327470059676152 130.18786986424868 2.1219291841 0.34048848103819435
490_i041_3 25.258530011464018 129.54709117126228 2.081803933 0.19497566315921397
754_i042_3 34.087041192035031 63.699105429282277 2.04814281385 0.53512590109884539
139_i043_3 52.540702705809792 60.078564266247866 1.81354819276 0.87453326069789517
518_i044_3 25.437128002076989 59.070689931028113 2.1367429853 0.43062181992080656
378_i045_3 78.606629011902612 115.10969064140669 2.00563847432 0.68288454754674344
178_i046_3 95.104965556373998 188.15304335294741 1.81358975738 0.50546599651843571
460_i047_3 113.9720087063148 190.74310038184703 2.06372657783 0.59751576061286193
661_i048_3 51.345855361189166 88.853531779955915 2.00516446204 0.57787073099520914
168_i049_3 106.04595587307448 69.555529410155202 2.14677349045 1.5246229418763022
609_i050_3 61.357500434355799 64.539336657690157 1.97153567414 0.95069927290683998
192_i055_3 89.136400185880575 103.97783116063445 2.07286862181 0.85726350695057796
143_i057_3 62.865515747541281 157.61740689576442 1.92293167984 0.39884881362827851
694_i058_3 132.53059824822361 135.91381475088042 1.87075227023 0.97510763340093143
329_i059_3 89.320411263246001 73.384673872988785 2.0642421483 1.2171534810911355
689_i062_3 94.161333782068851 110.80276832254305 2.15533728077 0.84981029993734858
555_i063_3 76.293030292231819 121.56306235021796 1.91404658049 0.62760043073310279
587_i064_3 75.000230997963442 116.3576172591039 1.99641950369 0.64456657642751247
524_i065_3 38.036419252368972 47.722494870599633 2.17178995328 0.79703333523331876
176_i067_3 47.1566641392861 60.929707597522658 1.86867109902 0.77395191932947083
800_i069_3 56.593538864485723 135.86021710445115 2.1417128313 0.41655710605096308
431_i071_3 74.782751111220904 112.36797938536988 2.0665225503 0.66551656014700478
175_i072_3 72.525840262676226 63.75277228934933 1.98589270097 1.1376107682581913
386_i073_3 41.933211575434633 118.22055290792993 2.13636220688 0.35470322667237214
980_i074_3 31.521873991867825 70.984461989122053 1.84497423921 0.44406723821754635
934_i078_3 118.33776802212964 171.21742922293802 1.85086702666 0.69115491664137141
248_i079_3 68.312959774753779 40.549436968838613 1.89222493926 1.6846833120580897
378_i080_3 172.42509896475042 141.48426912328742 2.03155450445 1.2186874203979638
618_i081_3 24.186680990482394 54.284298784520843 2.05370853137 0.4455557413846381
304_i085_3 25.912590860920837 47.513450138550432 2.07599230272 0.54537380016309189
249_i087_3 54.515303654839599 70.04138901579995 1.98375381586 0.77832984783528525
183_i089_3 88.28656915952611 60.55432011814171 1.93498872918 1.4579730890757039
308_i090_3 73.726369516579695 115.27202821844897 1.99770586914 0.63958594861246654
185_i091_3 90.157957916362349 82.405965435921587 1.86313469148 1.0940707682924808
531_i092_3 160.78298460764918 86.463184319215515 2.13558632863 1.8595542816703421
659_i094_3 66.892635345651854 116.2938449313887 2.1674527323 0.57520357491935459
878_i095_3 202.74384202570511 209.85982095490738 1.96818464387 0.96609175164248673
299_i097_3 33.560872394390906 53.659454427356955 2.15182690067 0.62544192356306771
249_i100_3 38.642614549798964 68.60095857410748 2.09222637975 0.56329554794856906


==> resources/evaluation/plot-data/scopf-flow-random.dat <==
artifact coupling_mean_mw inherited_mean_mw x y
237_i001 188.71708917965236 143.1023900594862 -0.0188757760947 1.3187556762762984
983_i002 130.71517214603492 99.813953924568253 0.0470841455932 1.3095881588341791
343_i003 62.355091675818223 44.076320727017944 0.0580007245804 1.4147072769981852
737_i005 122.26918749818519 109.79748740470812 -0.0368578947877 1.113588210334058
912_i006 456.17519105767758 173.51041955272086 0.0471040799382 2.6290939312671622
431_i007 63.78573324015521 40.884953108952182 -0.148347789396 1.5601273424522693
563_i011 89.135220901136293 58.35793781710197 0.0178571659632 1.5273881195132797
470_i016 109.44492599069297 117.5429801669532 0.128331912909 0.93110559078255384
793_i019 153.75623667954477 104.24386464233626 0.0557433031816 1.4749667734123912
268_i021 323.77099499389863 167.3375581499534 0.0681202817557 1.9348375736651013
243_i022 103.69991902397584 72.542279459163012 -0.0515428245928 1.4295100705010617
829_i024 53.023595640711434 49.714543391424797 -0.188224788884 1.0665610508223518
865_i026 130.31673666777925 97.204691168409113 -0.166963904859 1.34064246387042
764_i027 105.2098672882217 172.83477337299252 -0.132859803045 0.60873090081918657
215_i028 540.51706205115386 353.21311452744084 0.0360947487952 1.5302859373562743
661_i029 226.74283525370114 87.087649093796202 -0.00106289931791 2.6036164440435385
652_i030 105.53974028612335 46.709477404035546 0.0971623977314 2.2594930654695156
112_i031 295.12566862165494 104.44177643456921 0.0690580901043 2.8257434782962121
179_i032 158.95297993630842 99.482896724597879 -0.012764320408 1.5977920343065979
684_i033 327.17045530975986 168.62357221789372 0.138493124183 1.9402415155040922
661_i035 149.33965975164642 109.72948902726331 -0.0647057885634 1.3609801802188435
436_i036 254.25721189961808 226.84315086401273 0.174257634419 1.1208502920682824
798_i037 61.657205570305159 47.685691998832532 -0.131990357237 1.2929917337010584
754_i038 49.701513465726656 130.62141689708557 0.137730734656 0.38050049254086449
490_i041 93.511566266752212 126.28062484377877 -0.0923739627252 0.74050604661194053
754_i042 45.135843200815714 63.847597174550707 0.180223632872 0.70693096057194471
139_i043 143.6545423148078 62.371954124263418 0.0555660403842 2.30319130339584
518_i044 88.231618349226764 65.433870017335607 -0.0123493135266 1.3484089864446545
378_i045 141.37162888173461 111.78832813402512 0.161026535745 1.2646367580722875
178_i046 133.98783674811588 147.92919764300507 0.164524125345 0.9057565300358511
460_i047 280.81989752160422 216.12538983593024 -0.128486667611 1.2993378414946355
661_i048 97.230492157454023 85.79147150290801 -0.000956254092071 1.1333351725312029
168_i049 172.17517834759812 73.62839934817265 0.0160635623332 2.3384343523946409
609_i050 110.17406913955411 63.671149164772103 0.0534124272547 1.730360934030559
349_i051 110.3094072596453 137.43147776293489 -0.0846002161547 0.80265023017452863
192_i055 157.50566324255351 97.934196459408355 0.0132588328409 1.6082805489483569
694_i058 196.81931943565877 131.07991265765261 -0.168129338573 1.5015215943094253
329_i059 203.10002687890005 73.880896042992163 0.126589454198 2.7490195403249271
689_i062 136.67462001317202 99.183427241693281 0.0906635157164 1.3779985609906282
555_i063 140.33526059425031 116.79031575928093 0.105455662882 1.2016001470832427
587_i064 203.06526937930499 112.16254348269328 -0.0299371783354 1.8104552827891072
524_i065 136.27323719170568 47.779901192815444 -0.187782301177 2.8521037881969664
172_i066 183.20901088810217 219.03028046364577 0.0107391513017 0.83645517186154938
176_i067 109.08817267799516 55.860683214390995 -0.128761751972 1.9528614116536895
859_i068 111.9696574735505 66.995929777439002 -0.172229272529 1.6712904477259225
800_i069 179.10638379664863 139.47233964595421 0.144707863705 1.284171357928777
431_i071 110.91148179047353 109.0532912562895 0.00434527528531 1.0170392888905759
175_i072 118.40198846263128 69.633446692399261 -0.0144924617886 1.7003608766583613
386_i073 81.620017972135557 143.55322952954577 0.077974907357 0.56856970922647698
980_i074 58.243241396596403 67.806410657733551 -0.185676223871 0.85896364121957203
918_i077 113.09653427644054 104.48482758369579 -0.0988584828318 1.0824206431871315
248_i079 43.255498356129465 29.685771913043855 0.12959692529 1.4571121304453298
378_i080 188.24042027396627 153.76552834784923 0.15473812456 1.2242042953094645
608_i083 120.84761899390149 125.03195958533802 -0.0843433544411 0.96653383178737928
304_i085 40.850755674651701 38.20915247294478 -0.0569752038267 1.069135351891864
249_i087 95.86003541577 71.443065664737503 -0.108050075069 1.341768225143285
183_i089 144.77335803851099 66.547379595972686 0.0656496574236 2.1754929933750899
308_i090 162.58253155667128 141.53459951939502 0.165729220773 1.1487122732444797
185_i091 95.867597453168514 77.24016715559182 -0.0815636961444 1.2411624803977157
531_i092 213.04707228963022 76.010305250808088 0.0847833254783 2.8028708947641707
659_i094 131.65655048811698 115.3323823931138 0.152108512618 1.1415401967451064
878_i095 423.50840674534874 230.45072519243655 0.0608019571951 1.8377395271449048
299_i097 62.627158054068815 52.705229987914663 0.115442179002 1.1882531974232777
249_i100 101.09173908031173 71.216252763353523 -0.15295577548 1.4195037671559649


==> resources/evaluation/plot-data/skewness-pglib-exact_outer_face.dat <==
x y
0 0.48
0.037037037037 0.48
0.037037037037 0.49
0.0384615384615 0.49
0.0384615384615 0.51
0.0434782608696 0.51
0.0434782608696 0.52
0.0526315789474 0.52
0.0526315789474 0.53
0.0666666666667 0.53
0.0666666666667 0.55
0.0714285714286 0.55
0.0714285714286 0.56
0.0740740740741 0.56
0.0740740740741 0.57
0.0952380952381 0.57
0.0952380952381 0.58
0.125 0.58
0.125 0.61
0.142857142857 0.61
0.142857142857 0.64
0.181818181818 0.64
0.181818181818 0.65
0.1875 0.65
0.1875 0.66
0.190476190476 0.66
0.190476190476 0.67
0.2 0.67
0.2 0.68
0.230769230769 0.68
0.230769230769 0.69
0.269230769231 0.69
0.269230769231 0.7
0.3 0.7
0.3 0.71
0.307692307692 0.71
0.307692307692 0.72
0.3125 0.72
0.3125 0.73
0.333333333333 0.73
0.333333333333 0.75
0.363636363636 0.75
0.363636363636 0.76
0.411764705882 0.76
0.411764705882 0.77
0.44 0.77
0.44 0.78
0.444444444444 0.78
0.444444444444 0.79
0.47619047619 0.79
0.47619047619 0.8
0.5 0.8
0.5 0.81
0.529411764706 0.81
0.529411764706 0.82
0.538461538462 0.82
0.538461538462 0.83
0.545454545455 0.83
0.545454545455 0.84
0.571428571429 0.84
0.571428571429 0.86
0.633333333333 0.86
0.633333333333 0.87
0.666666666667 0.87
0.666666666667 0.9
0.714285714286 0.9
0.714285714286 0.91
0.785714285714 0.91
0.785714285714 0.92
0.8 0.92
0.8 0.93
0.823529411765 0.93
0.823529411765 0.94
0.833333333333 0.94
0.833333333333 0.96
0.842105263158 0.96
0.842105263158 0.97
0.857142857143 0.97
0.857142857143 0.99
0.875 0.99
0.875 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-pglib-heuristic_outer_face.dat <==
x y
0 0.37
0.0333333333333 0.37
0.0333333333333 0.38
0.0344827586207 0.38
0.0344827586207 0.39
0.0384615384615 0.39
0.0384615384615 0.4
0.0434782608696 0.4
0.0434782608696 0.41
0.047619047619 0.41
0.047619047619 0.42
0.05 0.42
0.05 0.43
0.0555555555556 0.43
0.0555555555556 0.45
0.0588235294118 0.45
0.0588235294118 0.48
0.0714285714286 0.48
0.0714285714286 0.5
0.0740740740741 0.5
0.0740740740741 0.52
0.115384615385 0.52
0.115384615385 0.53
0.133333333333 0.53
0.133333333333 0.54
0.142857142857 0.54
0.142857142857 0.56
0.153846153846 0.56
0.153846153846 0.57
0.157894736842 0.57
0.157894736842 0.58
0.181818181818 0.58
0.181818181818 0.59
0.1875 0.59
0.1875 0.6
0.190476190476 0.6
0.190476190476 0.61
0.2 0.61
0.2 0.62
0.230769230769 0.62
0.230769230769 0.63
0.235294117647 0.63
0.235294117647 0.64
0.25 0.64
0.25 0.66
0.285714285714 0.66
0.285714285714 0.67
0.3125 0.67
0.3125 0.68
0.333333333333 0.68
0.333333333333 0.69
0.35 0.69
0.35 0.7
0.375 0.7
0.375 0.71
0.384615384615 0.71
0.384615384615 0.72
0.4 0.72
0.4 0.73
0.428571428571 0.73
0.428571428571 0.74
0.44 0.74
0.44 0.75
0.5 0.75
0.5 0.76
0.533333333333 0.76
0.533333333333 0.78
0.545454545455 0.78
0.545454545455 0.79
0.571428571429 0.79
0.571428571429 0.82
0.611111111111 0.82
0.611111111111 0.83
0.615384615385 0.83
0.615384615385 0.84
0.619047619048 0.84
0.619047619048 0.85
0.636363636364 0.85
0.636363636364 0.86
0.647058823529 0.86
0.647058823529 0.87
0.666666666667 0.87
0.666666666667 0.88
0.714285714286 0.88
0.714285714286 0.89
0.823529411765 0.89
0.823529411765 0.9
0.833333333333 0.9
0.833333333333 0.92
0.842105263158 0.92
0.842105263158 0.93
0.846153846154 0.93
0.846153846154 0.94
0.857142857143 0.94
0.857142857143 0.97
0.866666666667 0.97
0.866666666667 0.98
0.875 0.98
0.875 0.99
0.888888888889 0.99
0.888888888889 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-pglib-high_degree.dat <==
x y
0 0
0.142857142857 0
0.142857142857 0.01
0.25 0.01
0.25 0.02
0.272727272727 0.02
0.272727272727 0.03
0.285714285714 0.03
0.285714285714 0.04
0.3 0.04
0.3 0.06
0.307692307692 0.06
0.307692307692 0.07
0.3125 0.07
0.3125 0.08
0.333333333333 0.08
0.333333333333 0.15
0.347826086957 0.15
0.347826086957 0.16
0.357142857143 0.16
0.357142857143 0.17
0.363636363636 0.17
0.363636363636 0.19
0.368421052632 0.19
0.368421052632 0.2
0.4 0.2
0.4 0.21
0.411764705882 0.21
0.411764705882 0.23
0.428571428571 0.23
0.428571428571 0.25
0.470588235294 0.25
0.470588235294 0.26
0.5 0.26
0.5 0.3
0.518518518519 0.3
0.518518518519 0.31
0.555555555556 0.31
0.555555555556 0.32
0.571428571429 0.32
0.571428571429 0.35
0.583333333333 0.35
0.583333333333 0.36
0.586206896552 0.36
0.586206896552 0.37
0.6 0.37
0.6 0.39
0.607142857143 0.39
0.607142857143 0.4
0.625 0.4
0.625 0.41
0.666666666667 0.41
0.666666666667 0.42
0.692307692308 0.42
0.692307692308 0.44
0.714285714286 0.44
0.714285714286 0.45
0.730769230769 0.45
0.730769230769 0.46
0.733333333333 0.46
0.733333333333 0.47
0.75 0.47
0.75 0.5
0.758620689655 0.5
0.758620689655 0.51
0.761904761905 0.51
0.761904761905 0.52
0.764705882353 0.52
0.764705882353 0.53
0.777777777778 0.53
0.777777777778 0.54
0.789473684211 0.54
0.789473684211 0.55
0.8125 0.55
0.8125 0.56
0.818181818182 0.56
0.818181818182 0.58
0.823529411765 0.58
0.823529411765 0.6
0.833333333333 0.6
0.833333333333 0.65
0.84 0.65
0.84 0.66
0.842105263158 0.66
0.842105263158 0.67
0.846153846154 0.67
0.846153846154 0.7
0.85 0.7
0.85 0.71
0.851851851852 0.71
0.851851851852 0.72
0.857142857143 0.72
0.857142857143 0.85
0.863636363636 0.85
0.863636363636 0.86
0.866666666667 0.86
0.866666666667 0.91
0.869565217391 0.91
0.869565217391 0.92
0.875 0.92
0.875 0.97
0.882352941176 0.97
0.882352941176 0.98
0.884615384615 0.98
0.884615384615 0.99
0.888888888889 0.99
0.888888888889 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-pglib-kamada_kawai.dat <==
x y
0 0.03
0.0769230769231 0.03
0.0769230769231 0.04
0.142857142857 0.04
0.142857142857 0.05
0.166666666667 0.05
0.166666666667 0.11
0.176470588235 0.11
0.176470588235 0.12
0.181818181818 0.12
0.181818181818 0.14
0.1875 0.14
0.1875 0.15
0.2 0.15
0.2 0.16
0.222222222222 0.16
0.222222222222 0.17
0.238095238095 0.17
0.238095238095 0.18
0.25 0.18
0.25 0.2
0.263157894737 0.2
0.263157894737 0.21
0.272727272727 0.21
0.272727272727 0.22
0.275862068966 0.22
0.275862068966 0.23
0.277777777778 0.23
0.277777777778 0.24
0.285714285714 0.24
0.285714285714 0.27
0.294117647059 0.27
0.294117647059 0.29
0.333333333333 0.29
0.333333333333 0.31
0.347826086957 0.31
0.347826086957 0.32
0.35 0.32
0.35 0.33
0.357142857143 0.33
0.357142857143 0.35
0.366666666667 0.35
0.366666666667 0.36
0.375 0.36
0.375 0.38
0.384615384615 0.38
0.384615384615 0.39
0.411764705882 0.39
0.411764705882 0.4
0.428571428571 0.4
0.428571428571 0.41
0.444444444444 0.41
0.444444444444 0.42
0.461538461538 0.42
0.461538461538 0.43
0.466666666667 0.43
0.466666666667 0.44
0.478260869565 0.44
0.478260869565 0.45
0.5 0.45
0.5 0.46
0.533333333333 0.46
0.533333333333 0.49
0.538461538462 0.49
0.538461538462 0.52
0.551724137931 0.52
0.551724137931 0.53
0.555555555556 0.53
0.555555555556 0.54
0.571428571429 0.54
0.571428571429 0.57
0.62962962963 0.57
0.62962962963 0.58
0.636363636364 0.58
0.636363636364 0.59
0.666666666667 0.59
0.666666666667 0.6
0.684210526316 0.6
0.684210526316 0.61
0.714285714286 0.61
0.714285714286 0.62
0.75 0.62
0.75 0.63
0.761904761905 0.63
0.761904761905 0.64
0.8125 0.64
0.8125 0.65
0.818181818182 0.65
0.818181818182 0.66
0.823529411765 0.66
0.823529411765 0.68
0.833333333333 0.68
0.833333333333 0.73
0.84 0.73
0.84 0.74
0.842105263158 0.74
0.842105263158 0.75
0.846153846154 0.75
0.846153846154 0.78
0.85 0.78
0.85 0.79
0.857142857143 0.79
0.857142857143 0.9
0.863636363636 0.9
0.863636363636 0.91
0.866666666667 0.91
0.866666666667 0.95
0.875 0.95
0.875 0.98
0.882352941176 0.98
0.882352941176 0.99
0.888888888889 0.99
0.888888888889 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-pglib-random.dat <==
x y
0 0
0.166666666667 0
0.166666666667 0.02
0.285714285714 0.02
0.285714285714 0.04
0.294117647059 0.04
0.294117647059 0.05
0.3 0.05
0.3 0.06
0.3125 0.06
0.3125 0.07
0.333333333333 0.07
0.333333333333 0.13
0.363636363636 0.13
0.363636363636 0.15
0.384615384615 0.15
0.384615384615 0.16
0.411764705882 0.16
0.411764705882 0.17
0.416666666667 0.17
0.416666666667 0.18
0.421052631579 0.18
0.421052631579 0.19
0.428571428571 0.19
0.428571428571 0.2
0.45 0.2
0.45 0.21
0.470588235294 0.21
0.470588235294 0.22
0.5 0.22
0.5 0.25
0.521739130435 0.25
0.521739130435 0.26
0.545454545455 0.26
0.545454545455 0.27
0.571428571429 0.27
0.571428571429 0.29
0.583333333333 0.29
0.583333333333 0.3
0.592592592593 0.3
0.592592592593 0.31
0.6 0.31
0.6 0.32
0.611111111111 0.32
0.611111111111 0.33
0.615384615385 0.33
0.615384615385 0.34
0.642857142857 0.34
0.642857142857 0.35
0.65 0.35
0.65 0.36
0.655172413793 0.36
0.655172413793 0.37
0.714285714286 0.37
0.714285714286 0.4
0.722222222222 0.4
0.722222222222 0.41
0.75 0.41
0.75 0.42
0.769230769231 0.42
0.769230769231 0.43
0.8125 0.43
0.8125 0.44
0.814814814815 0.44
0.814814814815 0.45
0.818181818182 0.45
0.818181818182 0.47
0.823529411765 0.47
0.823529411765 0.49
0.833333333333 0.49
0.833333333333 0.55
0.84 0.55
0.84 0.56
0.842105263158 0.56
0.842105263158 0.58
0.846153846154 0.58
0.846153846154 0.63
0.85 0.63
0.85 0.64
0.851851851852 0.64
0.851851851852 0.65
0.857142857143 0.65
0.857142857143 0.81
0.862068965517 0.81
0.862068965517 0.82
0.863636363636 0.82
0.863636363636 0.83
0.866666666667 0.83
0.866666666667 0.9
0.869565217391 0.9
0.869565217391 0.91
0.875 0.91
0.875 0.96
0.882352941176 0.96
0.882352941176 0.98
0.884615384615 0.98
0.884615384615 0.99
0.888888888889 0.99
0.888888888889 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-snd-exact_outer_face.dat <==
x y
0 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-snd-heuristic_outer_face.dat <==
x y
0 0.98
0.0666666666667 0.98
0.0666666666667 0.99
0.0714285714286 0.99
0.0714285714286 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-snd-high_degree.dat <==
x y
0 0.1
0.0769230769231 0.1
0.0769230769231 0.11
0.0833333333333 0.11
0.0833333333333 0.12
0.1 0.12
0.1 0.15
0.111111111111 0.15
0.111111111111 0.16
0.125 0.16
0.125 0.17
0.142857142857 0.17
0.142857142857 0.18
0.166666666667 0.18
0.166666666667 0.26
0.181818181818 0.26
0.181818181818 0.28
0.2 0.28
0.2 0.35
0.230769230769 0.35
0.230769230769 0.36
0.25 0.36
0.25 0.45
0.272727272727 0.45
0.272727272727 0.48
0.285714285714 0.48
0.285714285714 0.51
0.294117647059 0.51
0.294117647059 0.55
0.307692307692 0.55
0.307692307692 0.58
0.3125 0.58
0.3125 0.59
0.333333333333 0.59
0.333333333333 0.69
0.352941176471 0.69
0.352941176471 0.7
0.357142857143 0.7
0.357142857143 0.75
0.363636363636 0.75
0.363636363636 0.76
0.375 0.76
0.375 0.78
0.384615384615 0.78
0.384615384615 0.8
0.4 0.8
0.4 0.86
0.416666666667 0.86
0.416666666667 0.87
0.428571428571 0.87
0.428571428571 0.9
0.4375 0.9
0.4375 0.91
0.454545454545 0.91
0.454545454545 0.93
0.461538461538 0.93
0.461538461538 0.94
0.466666666667 0.94
0.466666666667 0.95
0.5 0.95
0.5 0.96
0.538461538462 0.96
0.538461538462 0.97
0.545454545455 0.97
0.545454545455 0.98
0.6 0.98
0.6 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-snd-kamada_kawai.dat <==
x y
0 0.18
0.0625 0.18
0.0625 0.19
0.0666666666667 0.19
0.0666666666667 0.2
0.0714285714286 0.2
0.0714285714286 0.22
0.0769230769231 0.22
0.0769230769231 0.23
0.0833333333333 0.23
0.0833333333333 0.27
0.0909090909091 0.27
0.0909090909091 0.3
0.1 0.3
0.1 0.31
0.117647058824 0.31
0.117647058824 0.32
0.125 0.32
0.125 0.36
0.142857142857 0.36
0.142857142857 0.4
0.153846153846 0.4
0.153846153846 0.41
0.166666666667 0.41
0.166666666667 0.47
0.176470588235 0.47
0.176470588235 0.49
0.181818181818 0.49
0.181818181818 0.5
0.2 0.5
0.2 0.57
0.214285714286 0.57
0.214285714286 0.6
0.222222222222 0.6
0.222222222222 0.64
0.230769230769 0.64
0.230769230769 0.68
0.235294117647 0.68
0.235294117647 0.69
0.25 0.69
0.25 0.74
0.266666666667 0.74
0.266666666667 0.76
0.272727272727 0.76
0.272727272727 0.78
0.285714285714 0.78
0.285714285714 0.79
0.294117647059 0.79
0.294117647059 0.8
0.3 0.8
0.3 0.82
0.307692307692 0.82
0.307692307692 0.83
0.3125 0.83
0.3125 0.84
0.333333333333 0.84
0.333333333333 0.9
0.357142857143 0.9
0.357142857143 0.91
0.363636363636 0.91
0.363636363636 0.93
0.375 0.93
0.375 0.94
0.384615384615 0.94
0.384615384615 0.95
0.4 0.95
0.4 0.97
0.454545454545 0.97
0.454545454545 0.98
0.5 0.98
0.5 1
1 1
1 1


==> resources/evaluation/plot-data/skewness-snd-random.dat <==
x y
0 0.08
0.0833333333333 0.08
0.0833333333333 0.11
0.1 0.11
0.1 0.13
0.111111111111 0.13
0.111111111111 0.16
0.133333333333 0.16
0.133333333333 0.17
0.166666666667 0.17
0.166666666667 0.24
0.181818181818 0.24
0.181818181818 0.27
0.2 0.27
0.2 0.29
0.214285714286 0.29
0.214285714286 0.3
0.222222222222 0.3
0.222222222222 0.31
0.230769230769 0.31
0.230769230769 0.33
0.25 0.33
0.25 0.37
0.266666666667 0.37
0.266666666667 0.39
0.272727272727 0.39
0.272727272727 0.41
0.285714285714 0.41
0.285714285714 0.43
0.294117647059 0.43
0.294117647059 0.44
0.3 0.44
0.3 0.45
0.3125 0.45
0.3125 0.47
0.333333333333 0.47
0.333333333333 0.52
0.352941176471 0.52
0.352941176471 0.54
0.357142857143 0.54
0.357142857143 0.58
0.375 0.58
0.375 0.61
0.384615384615 0.61
0.384615384615 0.64
0.4 0.64
0.4 0.7
0.411764705882 0.7
0.411764705882 0.71
0.416666666667 0.71
0.416666666667 0.73
0.428571428571 0.73
0.428571428571 0.75
0.4375 0.75
0.4375 0.76
0.444444444444 0.76
0.444444444444 0.78
0.461538461538 0.78
0.461538461538 0.81
0.466666666667 0.81
0.466666666667 0.83
0.470588235294 0.83
0.470588235294 0.84
0.5 0.84
0.5 0.92
0.533333333333 0.92
0.533333333333 0.93
0.538461538462 0.93
0.538461538462 0.94
0.545454545455 0.94
0.545454545455 0.98
0.6 0.98
0.6 1
1 1
1 1


==> resources/evaluation/plot-data/snd-flow-exact_outer_face.dat <==
artifact coupling_mean inherited_mean x ratio y
13_i031_5 6356.6666655678155 9574.347826086956 3.91229137373 0.66392685758167092 3.8221202373524363
15_i086_5 22.665273705342162 52236.050052236053 4.10272364475 0.00043390098758763128 0.43390098758763129
16_i043_5 76.665730639981732 30522.608726174782 3.9546499686 0.0025117686147919831 1.3999796295128284
17_i057_5 1807.3332221950022 26093.074074074073 4.08126090838 0.069264863812683458 2.840512984655593
19_i002_5 449.99631790677086 193794.36861484702 3.99281980817 0.0023220298975823576 1.3658678072507242
20_i049_5 203.33332577633368 343.50000034350001 3.87504266878 0.59194563485589624 3.7722818223204375
21_i032_5 499.6663959732216 5419.3600324832132 3.97604560514 0.092200258513599559 2.96473213874205
21_i046_5 190.66666382611109 138.18918932737839 4.11311439112 1.3797509396658407 4.139800698509398
21_i066_5 44.666483195343368 7438.0270344650535 4.04761678819 0.0060051520367397811 1.7785240072229014
21_i067_5 716.77709417275639 1357.1936145424213 4.00083146164 0.52813179084578754 3.7227423105927344
21_i072_5 40.832841329041905 8297.7096456771433 4.15385004631 0.004920977362749079 1.6920513672174229
22_i089_5 1343.3332152173714 7357.9200000000001 4.11020785965 0.18256969567722556 3.261428691640885
22_i091_5 455.74998431650056 1742.6111128537223 3.94838051999 0.2615328118562027 3.4175261831235639
23_i055_5 4484.9163956819675 26142.434688353147 4.16351579088 0.17155695133782112 3.2344083199817844
25_i014_5 100.66464310224789 134904.3001349043 3.95767172762 0.00074619299015363672 0.74619299015363671
26_i028_5 50.666666666666664 5041.7317073170734 3.95557968437 0.010049457132582849 2.0021426019862085
27_i070_5 20614.492958642175 180159.69376907978 3.86918089389 0.11442344581837968 3.0585150222390745
29_i001_5 4578.5827725520357 45468.756802225507 4.05508103906 0.10069733800876503 3.003017989884452
29_i022_5 9257.7987861854417 7519.242033372142 4.13896509313 1.2312143624446694 4.0903336730142001
29_i054_5 251.3984434325248 76302.323605714089 3.8673270043 0.003294767859647438 1.5178248208038627
30_i079_5 1724.9999813557497 1080.8260880373477 3.94403776581 1.596001429321664 4.2030332759534534
30_i082_5 14647.664555178955 100008.84627566276 4.12485134273 0.14646368897011741 3.1657299684816307
30_i087_5 8908.0829067238574 28440.633361773966 3.87014783764 0.31321675552756473 3.4958449865868069
30_i100_5 1330.6654732483439 94217.236936322501 4.16466232137 0.014123376109487112 2.1499385246520664
33_i021_5 10282.3323886075 19235.857096584859 4.048830095 0.53453986151898725 3.7279800968081114
35_i018_5 477.49819595739245 43470.903657928735 4.16169223303 0.01098431722779015 2.04077306686247
36_i078_5 534.9997036478436 27539.083315693326 3.95287381631 0.019426924909405775 2.2884040615072099
36_i097_5 893.66576530287659 60090.916726757583 4.11287411923 0.014871894355789395 2.1723662917140389
37_i026_5 35.198057169839743 93405.288554943763 3.96168313635 0.00037683152329362165 0.37683152329362163
37_i085_5 266.29999579850011 172.90123474080247 4.17137495047 1.5401856221426782 4.1875730648717067
38_i015_5 6727.7132473151596 34613.304796518067 4.09464731354 0.19436783880838607 3.288624405736603
38_i039_5 8.9999986152499787 115.39583344872916 3.97778647304 0.077992405325870928 2.8920523144128962
38_i090_5 635.63439916730431 34685.651720078909 3.99681433275 0.018325571746410255 2.263057533241541
40_i059_5 157.07568980884514 2799.9763177181353 3.91387559602 0.056098935128442558 2.7489546175443862
41_i008_5 947.09085018636358 1705.1315806524999 3.93929799485 0.55543563964954645 3.7446337429089209
42_i003_5 23.999989889199789 328.27272760099999 4.0744533082 0.073109910971253897 2.8639762550476409
42_i004_5 2.2499947397500364 344.93442657444263 3.99478223594 0.0065229636893447338 1.8144449609905073
43_i051_5 4.7255636622959916 177355.8114981105 3.84429308796 2.6644538018684188e-05 0.026644538018684188
44_i077_5 1492.5454545454545 12446.779282142319 4.14366043569 0.11991418990508201 3.0788705778681531
45_i013_5 59507.664946560064 95561.47787333926 3.86234121657 0.62271603862629399 3.7942900515206528
46_i045_5 45.199992662400476 197.24731202520428 3.94897594532 0.22915390936544075 3.360127270707387
46_i052_5 142.9978096135892 27726.411420131473 3.85216414086 0.0051574582605292355 1.712435721900607
46_i080_5 455.77423159260718 43422.676233898863 3.84916306594 0.010496226191530707 2.0210331810898143
47_i073_5 43.553186761008369 51745.514614852305 4.01465136649 0.00084168042554373353 0.84168042554373346
48_i084_5 339325.07200090872 261715.4378332718 3.99555073407 1.2965420565563994 4.1127866087522156
49_i023_5 62146.062481878223 104720.14736842105 4.11274061639 0.59344895937969921 3.7733833726369226
51_i060_5 4793.9999285073718 4230.8610999403872 4.14871274825 1.1331026510359603 4.0542692556348605
53_i007_5 56.76783636976576 15236.926409445903 4.07901265583 0.0037256750373601197 1.5712049719676373
53_i071_5 702.73826121385878 18739.879924400604 4.05496185432 0.037499613874198069 2.5740267959098935
54_i036_5 600.88615382752482 64777.768485830398 3.84429811743 0.0092761169128412271 1.9673662136918915
57_i047_5 36980.568747859907 35992.661260413115 4.10314549994 1.0274474699244691 4.011759627039476
57_i098_5 5587.4999316604117 7015.7096641923372 3.87041605444 0.7964269046335537 3.9011459227975194
58_i016_5 7903.0902621275809 5885.9103020294651 3.82534734088 1.342713336865258 4.1279833026863448
59_i076_5 836.9978225271916 48388.283381721616 3.98697207102 0.017297530807702976 2.2379841127747939
59_i096_5 60608.841355062446 194950.58769495058 4.11763490981 0.31089335031859605 3.4926114330408606
60_i025_5 113437.32701357391 48303.891768049114 3.89823636862 2.3484096800789804 4.370773861859016
60_i041_5 3408.4430412815677 30726.197111018166 3.99847990749 0.11092954422463584 3.0450472286102332
61_i024_5 2488.3333333333335 22037.822712771125 4.17115763738 0.11291194079219637 3.0527398723584698
62_i088_5 2204.7857142857142 19732.772243359774 4.07365277743 0.11173218274120815 3.0481782829976716
63_i099_5 938.9411183858208 1270.8378391086758 3.81612246628 0.73883629326331945 3.8685482207920971
64_i044_5 23.999992656615525 164.59310361286896 3.89888920436 0.1458140841250839 3.1637994743413116
65_i065_5 3.5999094175989739 2310.7755125148574 4.1364481357 0.0015578793344928298 1.1925338163703345
65_i092_5 992.30700048535516 892.13066833113976 3.89894508284 1.1122888560053763 4.0462175860577272
68_i063_5 15373.382280105712 28382.028667774728 4.10387195909 0.54165903572498397 3.7337259922582295
69_i011_5 3184.8027448992907 17905.275130836719 4.0093294154 0.17786952289911359 3.2501015401545224
69_i075_5 5253.7491430331575 12382.085365853658 3.82987951555 0.42430244888486507 3.627675538328281
70_i040_5 2955.1076432954933 62420.680062420681 4.05877417189 0.047341804676597335 2.6752448092785119
71_i009_5 63211.762866166588 55848.514341562797 3.93471320222 1.1318432300557011 4.0537862775265907
71_i068_5 647.20000000000005 12268.797314823887 3.94633136951 0.052751706902681869 2.7222365167929063
72_i012_5 2057.8640791554985 1447.1451122379151 3.84311028148 1.4220163974939228 4.1529046043403497
72_i064_5 1685.1656236398655 29175.573455749003 3.97192403857 0.057759468762311722 2.7616231901942423
75_i050_5 818.26947159813608 10183.178913262493 4.02752591583 0.080355012768402637 2.9050129744378914
75_i061_5 3932.5804739632672 55245.404260208474 3.93607517998 0.071183848260764404 2.8523814626399924
75_i083_5 75.999994488571247 185.03597140805755 3.88405512705 0.41073091848162535 3.6135573963538921
75_i093_5 56.999060394457324 35100.206931651934 4.15340382744 0.0016238952808867316 1.2105580197331143
76_i081_5 6061.99748210494 17446.194000433821 3.92183836499 0.34746819174166016 3.5409150541539005
78_i017_5 30160.128899382551 44817.563724062842 3.8766235941 0.67295333331984264 3.8279849486453941
79_i034_5 12602.249336497354 56561.886478999942 3.86028157379 0.22280461492698381 3.3479241820877172
80_i095_5 214.58244923428478 24221.890435180794 3.92710374459 0.0088590298023401622 1.9473861626814797
81_i030_5 2815.9976816297462 932.65867265312636 4.0686331373 3.0193228929283431 4.4799095598990419
81_i094_5 56.799995440000203 152.00000015199998 4.11404136998 0.37368418015263299 3.5725047124660572
82_i029_5 66.994768077523986 2122.0840014532805 3.9512356163 0.031570271502750845 2.4992783168190305
82_i035_5 805.99742217641324 67837.464980118166 3.82745514691 0.011881302203916897 2.0748640424113685
82_i048_5 5.2726904125460843 1596.3070882104803 3.96685293266 0.0033030551899991666 1.5189158302799246
83_i056_5 802.69104147614723 10713.354038066589 4.18278446589 0.074924345692677849 2.8746229589810426
85_i006_5 1322.4000000000001 27083.996326734326 3.87639224279 0.048825881677390166 2.688650094339168
85_i010_5 1083.0707130547546 17952.032276016547 4.06765581387 0.060331370643852349 2.7805431919880421
85_i033_5 205.13845134446663 48188.42192318842 4.1251586916 0.0042570070393974316 1.6291043683281661
85_i062_5 41.390883577287575 11778.760496114341 4.0645575103 0.0035140270991113102 1.5458051063195286
86_i058_5 26316.586282286684 66668.933801608684 3.92319213682 0.39473537045903201 3.5963060433119978
90_i053_5 3.8173846565186977 21283.441768856257 3.94024747489 0.00017935936762373742 0.17935936762373741
90_i074_5 35.399877937207933 782.4538469362999 4.09358890557 0.045242129073575714 2.6555430344308819
91_i005_5 2319.8748898604931 28364.086825874179 4.02712723453 0.081789161911049638 2.9126957580224864
93_i038_5 127.56990333726364 35353.112618134568 4.08407858124 0.0036084489848236439 1.5573205697512373
93_i042_5 9822.2450739974156 40879.688837560185 3.94522079748 0.24027201168353204 3.3807031845395401
95_i027_5 5073.3508220499916 20399.966416420364 3.83761505456 0.24869407716114397 3.3956654423392476
98_i019_5 169.28570808407105 156.4378379942757 3.93069763855 1.0821276377538884 4.0342784891466348
99_i020_5 388.92843507738354 3574.7500035747503 4.08355335375 0.10879877884843837 3.0366240208919311
99_i037_5 102.81816763827175 213.08606578685658 3.82467414418 0.48251943297464411 3.6835148087962959
99_i069_5 64.26554099371036 21647.55899600653 4.04015895999 0.002968719983882056 1.4725692359288434


==> resources/evaluation/plot-data/snd-flow-heuristic_outer_face.dat <==
artifact coupling_mean inherited_mean x ratio y
13_i031_4 6356.6666655678155 9574.347826086956 3.18436395046 0.66392685758167092 3.8221202373524363
15_i086_4 22.665273705342162 52236.050052236053 3.00286517007 0.00043390098758763128 0.43390098758763129
16_i043_4 76.665730639981732 30522.608726174782 2.8940253845 0.0025117686147919831 1.3999796295128284
17_i057_4 1807.3332221950022 26093.074074074073 3.1055020977 0.069264863812683458 2.840512984655593
19_i002_4 449.99631790677086 193794.36861484702 3.06495234642 0.0023220298975823576 1.3658678072507242
20_i049_4 203.33332577633368 343.50000034350001 3.06586539429 0.59194563485589624 3.7722818223204375
21_i032_4 499.6663959732216 5419.3600324832132 3.04489013994 0.092200258513599559 2.96473213874205
21_i046_4 190.66666382611109 138.18918932737839 2.9720249607 1.3797509396658407 4.139800698509398
21_i066_4 44.666483195343368 7438.0270344650535 3.0367358148 0.0060051520367397811 1.7785240072229014
21_i067_4 716.77709417275639 1357.1936145424213 2.8474923276 0.52813179084578754 3.7227423105927344
21_i072_4 40.832841329041905 8297.7096456771433 3.12373324772 0.004920977362749079 1.6920513672174229
22_i089_4 1343.3332152173714 7357.9200000000001 3.03977967721 0.18256969567722556 3.261428691640885
22_i091_4 455.74998431650056 1742.6111128537223 2.82279680193 0.2615328118562027 3.4175261831235639
23_i055_4 4484.9163956819675 26142.434688353147 3.02012039918 0.17155695133782112 3.2344083199817844
25_i014_4 100.66464310224789 134904.3001349043 3.15394252769 0.00074619299015363672 0.74619299015363671
26_i028_4 50.666666666666664 5041.7317073170734 2.85704014506 0.010049457132582849 2.0021426019862085
27_i070_4 20614.492958642175 180159.69376907978 3.06053345874 0.11442344581837968 3.0585150222390745
29_i001_4 4578.5827725520357 45468.756802225507 3.12019094126 0.10069733800876503 3.003017989884452
29_i022_4 9257.7987861854417 7519.242033372142 3.16682326391 1.2312143624446694 4.0903336730142001
29_i054_4 251.3984434325248 76302.323605714089 2.91257424082 0.003294767859647438 1.5178248208038627
30_i079_4 1724.9999813557497 1080.8260880373477 3.03442826061 1.596001429321664 4.2030332759534534
30_i082_4 14647.664555178955 100008.84627566276 2.94507201464 0.14646368897011741 3.1657299684816307
30_i087_4 8908.0829067238574 28440.633361773966 3.08422405592 0.31321675552756473 3.4958449865868069
30_i100_4 1330.6654732483439 94217.236936322501 2.9476151696 0.014123376109487112 2.1499385246520664
33_i021_4 10282.3323886075 19235.857096584859 2.97819993472 0.53453986151898725 3.7279800968081114
35_i018_4 477.49819595739245 43470.903657928735 2.90861817327 0.01098431722779015 2.04077306686247
36_i078_4 534.9997036478436 27539.083315693326 2.9753706843 0.019426924909405775 2.2884040615072099
36_i097_4 893.66576530287659 60090.916726757583 3.1379242848 0.014871894355789395 2.1723662917140389
37_i026_4 35.198057169839743 93405.288554943763 3.06704692178 0.00037683152329362165 0.37683152329362163
37_i085_4 266.29999579850011 172.90123474080247 3.16748770983 1.5401856221426782 4.1875730648717067
38_i015_4 6727.7132473151596 34613.304796518067 3.0150221907 0.19436783880838607 3.288624405736603
38_i039_4 11.333331952083276 115.10416678177084 2.96909570205 0.098461526363076424 2.9932665639770919
38_i090_4 635.63439916730431 34685.651720078909 3.03310388613 0.018325571746410255 2.263057533241541
40_i059_4 157.07568980884514 2799.9763177181353 2.8985213334 0.056098935128442558 2.7489546175443862
41_i008_4 947.09085018636358 1705.1315806524999 2.89308339481 0.55543563964954645 3.7446337429089209
42_i003_4 23.999989889199789 328.27272760099999 3.04921310162 0.073109910971253897 2.8639762550476409
42_i004_4 2.2499947397500364 344.93442657444263 2.87253886603 0.0065229636893447338 1.8144449609905073
43_i051_4 4.7255636622959916 177355.8114981105 2.841163186 2.6644538018684188e-05 0.026644538018684188
44_i077_4 1492.5454545454545 12446.779282142319 2.82381414707 0.11991418990508201 3.0788705778681531
45_i013_4 59507.664946560064 95561.47787333926 3.14663902204 0.62271603862629399 3.7942900515206528
46_i045_4 49.999992667199692 197.11827976701076 3.02577443713 0.25365477380534429 3.4042430401910115
46_i052_4 451.99561969190836 27723.468382153849 3.17564631028 0.016303718332114137 2.2122866637265544
46_i080_4 455.77423159260718 43422.676233898863 3.11815243696 0.010496226191530707 2.0210331810898143
47_i073_4 35.998815596517588 51745.786459512776 3.03263002738 0.00069568593038360678 0.69568593038360671
48_i084_4 339140.61046211276 261738.09408329445 3.05213304314 1.2957250707044043 4.1125128619185416
49_i023_4 62146.062481878223 104720.14736842105 3.18079193795 0.59344895937969921 3.7733833726369226
51_i060_4 4793.9999285073718 4230.8610999403872 3.06724710102 1.1331026510359603 4.0542692556348605
53_i007_4 56.76783636976576 15236.926409445903 2.99095500845 0.0037256750373601197 1.5712049719676373
53_i071_4 702.73826121385878 18739.879924400604 2.87053870303 0.037499613874198069 2.5740267959098935
54_i036_4 600.88615382752482 64777.768485830398 3.04270500402 0.0092761169128412271 1.9673662136918915
57_i047_4 36980.568747859907 35992.661260413115 2.98158572643 1.0274474699244691 4.011759627039476
57_i098_4 5587.4999316604117 7015.7096641923372 3.06521727322 0.7964269046335537 3.9011459227975194
58_i016_4 7058.544824747838 5970.4230325142707 3.07356259599 1.1822520424947738 4.0727100729885368
59_i076_4 836.9978225271916 48388.283381721616 2.85151430425 0.017297530807702976 2.2379841127747939
59_i096_4 60608.841355062446 194950.58769495058 2.95727843005 0.31089335031859605 3.4926114330408606
60_i025_4 39662.576768008992 50180.821706231778 3.04767833037 0.7903931306705454 3.8978431571301275
60_i041_4 3408.4430412815677 30726.197111018166 2.82743294313 0.11092954422463584 3.0450472286102332
61_i024_4 2488.3333333333335 22037.822712771125 3.0207438745 0.11291194079219637 3.0527398723584698
62_i088_4 2204.7857142857142 19732.772243359774 3.16597453583 0.11173218274120815 3.0481782829976716
63_i099_4 938.9411183858208 1270.8378391086758 2.97860922336 0.73883629326331945 3.8685482207920971
64_i044_4 552.69230106246187 148.6000001486 3.09744854646 3.7193290747629177 4.5704646050949576
65_i065_4 3.5999094175989739 2310.7755125148574 3.16300965101 0.0015578793344928298 1.1925338163703345
65_i092_4 992.30700048535516 892.13066833113976 3.143246984 1.1122888560053763 4.0462175860577272
68_i063_4 15373.382280105712 28382.028667774728 3.13075894832 0.54165903572498397 3.7337259922582295
69_i011_4 3184.8027448992907 17905.275130836719 3.00718384948 0.17786952289911359 3.2501015401545224
69_i075_4 5253.7491430331575 12382.085365853658 2.86828849571 0.42430244888486507 3.627675538328281
70_i040_4 2955.1076432954933 62420.680062420681 3.11405036269 0.047341804676597335 2.6752448092785119
71_i009_4 63211.762866166588 55848.514341562797 3.0506202746 1.1318432300557011 4.0537862775265907
71_i068_4 858.60000000000002 12272.083029002677 3.08609148154 0.069963672668353544 2.8448725992305191
72_i012_4 1931.6647259560946 1450.1298450652891 2.84436932684 1.3320632855943499 4.124524858416498
72_i064_4 271.49860719498247 29219.685343904999 3.17638125978 0.0092916334997979362 1.9680920711072689
75_i050_4 818.26947159813608 10183.178913262493 2.85360488022 0.080355012768402637 2.9050129744378914
75_i061_4 3932.5804739632672 55245.404260208474 2.90227534152 0.071183848260764404 2.8523814626399924
75_i083_4 75.999994488571247 185.03597140805755 2.85497836285 0.41073091848162535 3.6135573963538921
75_i093_4 56.999060394457324 35100.206931651934 3.07222270115 0.0016238952808867316 1.2105580197331143
76_i081_4 5916.1543423760504 17407.397031357545 3.04276994517 0.33986438820914683 3.531305660568608
78_i017_4 37897.062889735651 44539.278346426072 3.03888571296 0.85086836376136732 3.9298623764017742
79_i034_4 12608.369315717313 56562.172544466266 3.09961380555 0.22291168723770755 3.3481328390938918
80_i095_4 214.58244923428478 24221.890435180794 3.06424386419 0.0088590298023401622 1.9473861626814797
81_i030_4 2815.9976816297462 932.65867265312636 2.81650209878 3.0193228929283431 4.4799095598990419
81_i094_4 56.799995440000203 152.00000015199998 2.98087672813 0.37368418015263299 3.5725047124660572
82_i029_4 66.994768077523986 2122.0840014532805 2.9374388275 0.031570271502750845 2.4992783168190305
82_i035_4 805.99742217641324 67837.464980118166 3.02675384057 0.011881302203916897 2.0748640424113685
82_i048_4 5.2726904125460843 1596.3070882104803 2.92986562778 0.0033030551899991666 1.5189158302799246
83_i056_4 673.3768861765177 10724.029680004605 2.95765038082 0.062791404562415248 2.7979001977722202
85_i006_4 64703.199999999997 25911.132887633241 3.14912375583 2.4971196852176725 4.3974393582840392
85_i010_4 1083.0707130547546 17952.032276016547 2.90392496859 0.060331370643852349 2.7805431919880421
85_i033_4 205.13845134446663 48188.42192318842 3.17075457486 0.0042570070393974316 1.6291043683281661
85_i062_4 41.390883577287575 11778.760496114341 2.88868378403 0.0035140270991113102 1.5458051063195286
86_i058_4 17523.762744081811 66969.090428414871 2.88289117509 0.26166941542700883 3.417752964185508
90_i053_4 201.27193031222984 21278.072836812051 3.18894768404 0.009459124040783435 1.975850920559497
90_i074_4 1381.1999416787962 747.7076930554 2.87244554482 1.8472458615942833 4.2665247022770725
91_i005_4 2319.8748898604931 28364.086825874179 2.84362203904 0.081789161911049638 2.9126957580224864
93_i038_4 715.64171379937659 35335.119240633132 3.00792860185 0.020252987089864814 2.3064890858703722
93_i042_4 9816.4938424595166 40879.933650838444 3.11295110448 0.24012988686096318 3.3804462162462383
95_i027_4 5073.3508220499916 20399.966416420364 2.8121862119 0.24869407716114397 3.3956654423392476
98_i019_4 169.28570808407105 156.4378379942757 2.83848593068 1.0821276377538884 4.0342784891466348
99_i020_4 390.35691560553721 3574.7443855972165 3.12549641782 0.10919855337861369 3.0382168850367868
99_i037_4 102.81816763827175 213.08606578685658 3.07632738262 0.48251943297464411 3.6835148087962959
99_i069_4 54.132489072096845 21647.723098570801 2.89159973351 0.0025006089012507148 1.3980457727738653


==> resources/evaluation/plot-data/snd-flow-high_degree.dat <==
artifact coupling_mean inherited_mean x ratio y
13_i031_2 11971.333255466665 10156.521749286956 1.17763812391 1.1786843518852426 4.0713975179125645
15_i086_2 6.6659701773120714 52236.700052236702 1.0734432408 0.00012761085923586484 0.12761085923586485
16_i043_2 161.99906412667283 30517.608726169783 0.962355329675 0.0053083800103824541 1.7249620050938304
17_i057_2 1807.3332238703479 26001.370370370369 0.913449264054 0.069509152714884531 2.8420419946887066
19_i002_2 745.49263609014452 193787.10545694499 1.03617033112 0.0038469671876892536 1.5851184820525217
20_i049_2 89.666656364000417 351.22727307849999 1.07297680533 0.25529525534299763 3.407042743525353
21_i032_2 906.55529093979283 5594.5600317538911 1.05914870077 0.16204228496866951 3.2096283585691157
21_i046_2 28.888887026555697 151.00000015099999 0.830326976999 0.19131713243487955 3.2817538628070695
21_i066_2 1606.4998639670084 7353.1351424882696 1.07256818188 0.21847821817992261 3.3394081452157902
21_i067_2 1035.5548678874361 1300.0645826775599 1.008745611 0.79654109625434888 3.9012081874391797
21_i072_2 59.83292768066493 8292.8387620196991 1.08286470562 0.0072150115777836225 1.8582370323336719
22_i089_2 1397.9998816943305 7357.9200000000001 0.983080841927 0.18999933156304097 3.2787520730633899
22_i091_2 119.66665068941681 1775.25000177525 0.903235039951 0.067408337174905034 2.8287136141189118
23_i055_2 26613.832842576205 23415.173964252917 1.05091733464 1.1366062401759884 4.0556100360713359
25_i014_2 15.331984207654992 134912.56680157923 1.14517137422 0.0001136438552103474 0.11364385521034739
26_i028_2 0 5045.4390243902435 0.871548351427 0 0
27_i070_2 32209.892857447288 178975.45129883967 1.16698116159 0.17996821700237339 3.2551958139963055
29_i001_2 55006.582822354976 41430.675717106351 1.16907298341 1.3276776656491571 4.1230926495638425
29_i022_2 9783.696252163867 8110.1936692850368 0.976726670394 1.2063455758420083 4.0814717358162653
29_i054_2 9816.9982009103514 75592.000075592005 1.00445012022 0.12986821609553065 3.113502874988904
30_i079_2 1550.7499651580001 1009.9130444881739 0.878992707699 1.5355282057416375 4.1862577983013578
30_i082_2 30595.998445832298 101644.65375649031 1.09931964023 0.30100942169699363 3.4785800893711745
30_i087_2 9440.8329073583209 28398.333361731668 0.975179225536 0.33244320316629455 3.5217174581851456
30_i100_2 0 94322.289473684214 0.843041332809 0 0
33_i021_2 10209.248868047862 19819.163357710378 0.901373895923 0.51512007261780257 3.711908473307683
35_i018_2 1357.4945926407818 43432.602453071158 0.831455344866 0.03125519807631956 2.4949222555402137
36_i078_2 5202.2979802144991 27318.535754360822 0.873405322004 0.19043106947575195 3.2797378064490639
36_i097_2 1152.8309288738917 60111.483393444818 1.08841550605 0.019178214607154551 2.2828081741405928
37_i026_2 130.39805728904904 93399.557785707264 1.07252838129 0.0013961314205387337 1.1449263011871398
37_i085_2 207.99999431999967 175.30864215061729 1.17209071059 1.186478839652956 4.0742599971644795
38_i015_2 37440.855654925639 33065.142890208001 0.985258135917 1.1323361214329872 4.053975361495203
38_i039_2 50.999998230666584 110.58333344391667 0.98824530111 0.46119063915297587 3.6638804837799341
38_i090_2 511.99859674050555 34687.314641428886 1.0476398932 0.0147603987807404 2.1690980909514885
40_i059_2 3931.2295466897435 2425.26203089709 0.876860641341 1.6209504361207541 4.2097697356083268
41_i008_2 2280.7272208590944 1501.4473699225 1.08835944726 1.5190190922088853 4.1815632324466296
42_i003_2 519.59999038480021 312.18181849399997 1.05019719169 1.66441464429738 4.2212615282634021
42_i004_2 416.99999275162509 316.86885277588522 0.889512991806 1.3160018382954179 4.1192564959352307
43_i051_2 356630.17961130216 152677.20769984703 1.04001542004 2.3358442624416655 4.3684438837242219
44_i077_2 19902.544927585543 11227.745454545455 1.09186107444 1.7726216726375972 4.2486160548235326
45_i013_2 327783.99855601822 80221.211191332317 0.932953872712 4.0860016158847818 4.6112985340462345
46_i045_2 209.99999300920027 187.92473137072042 1.17957190031 1.1174686347957674 4.0482353421607638
46_i052_2 282.49780969368294 27725.398761902612 0.846215518978 0.010189134234630462 2.0081372838007052
46_i080_2 1291.7757538801266 43369.238138607332 0.929435420162 0.029785530235777572 2.4740053357231835
47_i073_2 2247.8859314735359 51682.990342945122 1.01684689509 0.04349372814068176 2.6384266355690245
48_i084_2 66165.45136360309 279692.47690696135 1.16600117464 0.23656500201688577 3.37395049449644
49_i023_2 125439.52733975051 101118.93697729886 1.10365898177 1.2405146957578441 4.0936019135084578
51_i060_2 8375.5522032950903 4368.4584730108527 1.18122353918 1.9172786590603543 4.2826852382287317
53_i007_2 180.40000000000001 15231.093373193626 0.988548426479 0.011844192375414089 2.0735054526603798
53_i071_2 2353.3733614856319 18637.619066539104 1.16795078216 0.1262700644907343 3.101300402277797
54_i036_2 50717.435078062736 63381.526379171002 0.862539168307 0.80019270559457445 3.9031945881146304
57_i047_2 23976.418185809966 35020.039356335168 1.08578962842 0.68464852200323423 3.8354676749530516
57_i098_2 15028.063190788433 6983.8981093661705 1.05165109555 2.1518159279320179 4.332805117876088
58_i016_2 4983.9878864497796 5857.3328208369776 1.06316293015 0.85089716410166316 3.9298770762281179
59_i076_2 3981.2442020596936 48316.166714982835 1.00203977726 0.082399835763980633 2.9159263460797855
59_i096_2 203067.07245149979 181657.82518165783 0.970693547293 1.117854803383409 4.0483853973031207
60_i025_2 45782.578079832099 50192.687948281862 1.15659450419 0.91213640773743965 3.9600597908478856
60_i041_2 8560.44074982653 30339.014628879162 1.0574370728 0.28215948522197554 3.4504946543236685
61_i024_2 15891.913183765626 21557.007409022659 1.04395725969 0.73720405074008954 3.8675877128862051
62_i088_2 3024.3571428571427 19515.469127751418 1.02438151226 0.1549723003356574 3.1902540795482821
63_i099_2 2823.2940882997664 1123.6576587813151 0.821855196566 2.5125927512137682 4.400122102506888
64_i044_2 191.53844746707742 157.69655188183447 0.989444549191 1.2146013668745366 4.0844337655282992
65_i065_2 1741.5998223295901 2266.2040838988573 0.926764708823 0.76850970073854974 3.8856493538795278
65_i092_2 195.07596568383912 902.72614628908309 1.11354697527 0.21609650555238186 3.3346477440623792
68_i063_2 60287.764534780566 27230.089928057554 0.949527419504 2.2140126857480844 4.3451801049503862
69_i011_2 58331.350270893032 14866.36911884951 1.12383182182 3.9237119571404278 4.5936971179698816
69_i075_2 28826.935503091176 12353.136902891392 1.07059119582 2.3335720902068124 4.3680212219323007
70_i040_2 5467.3281368302805 62358.040062358035 0.813413390113 0.087676394757804338 2.9428826833736137
71_i009_2 52672.349728229179 55734.800055734799 0.860414451264 0.9450531745975016 3.9754562453183313
71_i068_2 3075.1321631370097 12179.751966713349 0.885459950388 0.25247904649792469 3.4022253413935859
72_i012_2 3812.5309701950969 1384.8359455096822 0.965602114464 2.7530560443330443 4.4398150524746374
72_i064_2 2493.5819453463578 29118.608420727 0.98250545564 0.085635340443377575 2.932653028603923
75_i050_2 1281.3221729528309 10178.970422920642 0.839151251121 0.12587934925791663 3.0999544891313446
75_i061_2 6679.519245974805 55047.205627413037 0.966149766545 0.12134165885158868 3.0840099278518629
75_i083_2 153.42856061614242 181.50359730380578 1.09098061237 0.84531966801368363 3.927020973802863
75_i093_2 199.76735192501488 35093.353483369217 0.816786928067 0.0056924554679473665 1.7552996418167588
76_i081_2 2918.0550583600279 17537.109151043554 1.05168923037 0.16639316281990454 3.2211354769391254
78_i017_2 47057.795708401994 43378.684005642834 1.0821525078 1.0848138155200968 4.0353552074650381
79_i034_2 71489.890425299192 52003.280227503667 0.910404783571 1.3747188660512493 4.1382138927799925
80_i095_2 1366.1646071686798 24181.972626921699 0.99663966702 0.056495168042979833 2.7520113047750363
81_i030_2 4500.1879851421627 953.62246223547584 1.0795477742 4.7190457055644961 4.6738541836532539
81_i094_2 304.66665553439913 139.15333347248668 1.01964000863 2.1894312405720244 4.3403313106566888
82_i029_2 1679.3369927018732 2103.528054225575 0.896503222844 0.79834304530829281 3.9021895463271337
82_i035_2 5425.4974262031419 67731.500067731497 0.912772163512 0.080103015890355955 2.9036488676433203
82_i048_2 682.7271819663689 1572.2362220446771 0.988014934563 0.43423957061521529 3.6377293965407733
83_i056_2 2185.3850338270822 10622.841174165374 1.07380727672 0.20572509726888444 3.3132872763350547
85_i006_2 108525.25188983981 25127.133561643837 0.856461736194 4.3190462463057004 4.6353878542924267
85_i010_2 9667.3552748143138 17575.672060586425 0.880899927859 0.55004185566783703 3.7403957385741369
85_i033_2 82992.547392119261 46946.195359446196 0.842241476085 1.7678226479628889 4.2474386934403432
85_i062_2 34429.85018867749 10796.60255565499 1.01194783678 3.1889522663445637 4.5036480185787049
86_i058_2 129189.99190901472 63738.072352894691 1.09677479215 2.0268889086217792 4.3068299461795956
90_i053_2 1120.2679579271512 21222.815555203397 1.14580275797 0.052786019602968498 2.722518914707134
90_i074_2 979.39988130079587 760.89230845320003 1.18347979156 1.2871727975431828 4.1096368530287268
91_i005_2 14306.643666955742 28122.160658768888 1.17790461826 0.5087320224271149 3.7064890754054591
93_i038_2 3584.6405758326873 35252.033147834816 1.00596117044 0.10168606618517424 3.0072614465955545
93_i042_2 54356.682786387391 39117.120371067322 1.15050799446 1.3895880440778021 4.1428860688145646
95_i027_2 11757.633637030825 20560.033828728061 1.05666871467 0.57186839938960388 3.7572960987325508
98_i019_2 348.64284924171392 149.48108123056218 0.922338084351 2.3323543445873343 4.3677945315966094
99_i020_2 884.07111183042537 3558.8876440083259 0.883684676487 0.24841220073885453 3.3951729223557288
99_i037_2 751.36362316227178 198.38114773936476 0.947385243831 3.7874749275542108 4.5783497665635906
99_i069_2 1989.7308088790005 21576.533354909865 0.86309116065 0.09221735374029516 2.9648126555923802


==> resources/evaluation/plot-data/snd-flow-kamada_kawai.dat <==
artifact coupling_mean inherited_mean x ratio y
13_i031_3 2157.8328962054707 9379.5652744079816 1.95920378372 0.23005681319720531 3.3618350995444581
15_i086_3 12.665970183365667 52236.250052236246 1.86213147763 0.00024247472149512451 0.2424747214951245
16_i043_3 7.332865254643063 30526.869595744261 1.93680725908 0.00024021019356879406 0.24021019356879406
17_i057_3 7259.9886901039963 25824.185604070222 1.97624561876 0.28113137046845454 3.4489093097169667
19_i002_3 628.99631783133373 193798.34229906151 2.03926537008 0.0032456227972306019 1.5112980451882225
20_i049_3 225.66665913316652 342.43181852424999 1.81131117304 0.65901194610274072 3.8188932872487547
21_i032_3 784.55519264918451 5473.3198693537061 1.9997842866 0.14334173981719533 3.1563726714354745
21_i046_3 56.999996943889123 148.67567582435134 1.91622142939 0.38338481818122117 3.583634911070301
21_i066_3 0 7439.9729729729734 1.95559032223 0 0
21_i067_3 555.22152545677216 1331.354906138592 2.11656608527 0.41703494905585636 3.6201724519667904
21_i072_3 11.666125384113066 8296.1936007692802 1.96225482786 0.0014062021627642949 1.148047761552597
22_i089_3 2424.6664844534866 7577.679978134418 2.12634937474 0.31997478007119878 3.5051157492338261
22_i091_3 1836.0833084612514 1658.1388905470276 2.13107643935 1.1073157495603514 4.0442714770114181
23_i055_3 10968.666147045764 25889.434872977548 2.01220708837 0.42367344829509812 3.6270312475264799
25_i014_3 14.663968412516018 134912.70013491271 1.84442762162 0.00010869227580392394 0.10869227580392393
26_i028_3 39.999862131332826 5043.9756148000733 2.14720806088 0.0079302251212247966 1.8992855161344961
27_i070_3 24087.298951435401 179822.93923506598 2.04722470586 0.13395009031605412 3.1269430107680476
29_i001_3 650.83305001899134 45942.86491080773 1.82464667209 0.014166139862686002 2.1512515252848257
29_i022_3 2669.6985367968364 7715.2095987525181 1.91111013915 0.34603059095484628 3.5391144944448421
29_i054_3 201.79870270001703 76311.764782194121 1.94481073936 0.002644398321490566 1.4223268728242711
30_i079_3 17.499972882000293 1179.043479439913 1.90039231423 0.014842516995482977 2.1715075548890006
30_i082_3 2839.3311433656104 100095.34628019045 1.87535423559 0.028366265254906594 2.4528021596958594
30_i087_3 273.24956481350819 29012.433362345768 2.05122770169 0.0094183607903826957 1.9739753230010688
30_i100_3 0 94322.289473684214 1.95896944847 0 0
33_i021_3 1011.5803645152233 19981.612141032605 2.12027891801 0.050625563011401094 2.7043698660772457
35_i018_3 231.49639172991738 43473.132573593619 1.92475136712 0.0053250451031571751 1.7263232906026666
36_i078_3 5527.098377735424 27350.928603616361 2.13359782384 0.20208083088647405 3.3055251188836077
36_i097_3 212.99939842017679 60157.983393491319 2.05657930921 0.003540667196687013 1.5490851073751941
37_i026_3 71.196114414185288 93403.500093403505 2.17483545576 0.00076224246781961247 0.76224246781961247
37_i085_3 12.399994059599702 183.34567919569136 1.89443650218 0.067631776838137259 2.8301507974632161
38_i015_3 9905.0688362510082 34564.271463135701 1.98309751251 0.28656958231609758 3.4572300906902833
38_i039_3 33.833331539000028 112.14583344547917 2.01503119146 0.30169049085045541 3.4795616216225906
38_i090_3 229.63495999502695 34696.752843685514 1.97375694149 0.0066183415211668248 1.8207491739648585
40_i059_3 47.691073212055208 2819.9525083193912 2.0586806997 0.016912012904954091 2.2281953013581131
41_i008_3 42.181769877090119 1747.8684228005 2.11994324552 0.02413326388121648 2.3826160616412482
42_i003_3 165.99999012040061 320.76623408699999 2.05090408248 0.51751079908048292 3.7139194167997367
42_i004_3 7.2499921156249911 344.67213149221311 2.02298626105 0.021034459862586206 2.3229313643820104
43_i051_3 707.99316661059856 177281.32093199831 2.00814066835 0.0039936140078862059 1.601366086987879
44_i077_3 11009.54276522805 12055.054545454546 2.14464991422 0.91327191625020776 3.9606001029943543
45_i013_3 101566.93054471264 92954.022315176248 1.85273650952 1.0926577249162266 4.0384841404860525
46_i045_3 141.9999927687997 194.38709696858066 1.8971397157 0.73050112370242126 3.8636208883297072
46_i052_3 748.49781038379297 27716.658255564762 1.88382584644 0.027005341101448067 2.4314496671769641
46_i080_3 25.998986390315824 43440.419091059463 1.98528907396 0.00059849759588683881 0.59849759588683882
47_i073_3 122.91408320185211 51740.05183167533 1.95985768961 0.0023756080415559991 1.3757747867167391
48_i084_3 8846.7622163536453 284644.44566870079 2.06876274478 0.031080045126369478 2.4924816406989869
49_i023_3 30193 105479.2628198773 2.06978808106 0.28624583821333083 3.4567391810977277
51_i060_3 2365.6618720432089 4278.4307053875391 2.00615192921 0.55292747152929 3.7426681678681866
53_i007_3 61.200000000000003 15236.51524814665 2.09547030667 0.0040166664754556847 1.6038657715168987
53_i071_3 650.24903591112229 18700.608569901451 2.13679751819 0.034771544117430241 2.5412239770447558
54_i036_3 978.66256485320628 64765.473748976001 2.12206215481 0.015110868618770503 2.1792894296266727
57_i047_3 1547.7124464252779 37500.595147727465 2.1839631517 0.041271676898148354 2.6156521149355045
57_i098_3 4192.583333333333 7246.2149849747402 2.17846715071 0.57858942110147016 3.7623704887671017
58_i016_3 57.362735624905874 5969.7820512820517 2.05688566377 0.0096088492229941345 1.9826713787164643
59_i076_3 23.748547539813444 48415.34171508201 2.00043716677 0.0004905169869412584 0.49051698694125839
59_i096_3 13989.879751741313 197585.5064475855 1.96037761752 0.070804179938433284 2.8500588971051815
60_i025_3 1148.3266406056161 51154.608331409385 2.02971832377 0.022448156247548343 2.3511806765465399
60_i041_3 81.99811954175432 30883.437987087818 1.96499677091 0.0026550839183136685 1.4240782522290112
61_i024_3 403.12957919512934 22003.163610027674 2.1032953198 0.018321437150583562 2.2629595371314029
62_i088_3 525.92857142857144 19725.981631936513 2.03663937379 0.026661718602489681 2.4258881404087367
63_i099_3 427.29405083623715 1279.036037315072 2.09550959368 0.33407506776212864 3.5238440651701075
64_i044_3 11.846150156307536 165.40689671713105 1.83157746366 0.071618235946752026 2.8550236195518046
65_i065_3 215.19990964559838 2304.9591859784286 1.87287187887 0.093363869935184335 2.9701788449295914
65_i092_3 219.53840763841106 902.23115452135551 1.91854313348 0.24332833835124973 3.3861926904059114
68_i063_3 23997.918140903555 27996.193167439385 2.07612510229 0.85718504645888882 3.9330745861949952
69_i011_3 19239.69078451717 16759.679988826825 1.8952561301 1.1479748299098607 4.0599323659791207
69_i075_3 805.39750479413567 12366.072829455381 1.81150579216 0.065129610338030539 2.8137784798545771
70_i040_3 1669.9913229068948 62475.072062475068 2.11359108572 0.026730522555250574 2.4270074488666586
71_i009_3 31862.289442362264 56771.314342485603 2.05702575786 0.56123924223677302 3.7491480295891377
71_i068_3 473.49563954207235 12258.486927258293 1.95004040541 0.038625944812911213 2.5868791156565885
72_i012_3 1855.4653710903135 1506.5038909681118 2.08858406478 1.2316366271699115 4.0904825957404594
72_i064_3 119.49930348014459 29224.608420832999 2.1860664753 0.0040889958818048199 1.6116166731588009
75_i050_3 449.71463431243245 10185.627908071447 2.02249486481 0.044151881295021872 2.6449492134320423
75_i061_3 6526.7623456120282 55023.335753851352 1.8330337117 0.11861807824246985 3.0741508836540543
75_i083_3 4.9999943919283396 188.28057572784894 2.09793509877 0.026556081914448814 2.4241639995944881
75_i093_3 26.767664722381877 35101.051759238981 2.08794851917 0.00076258867984878363 0.76258867984878365
76_i081_3 1416.6225247052448 17549.878847885935 2.01719789455 0.080719789406175399 2.90698002017812
78_i017_3 14542.660288783411 45126.528347013322 1.91775810811 0.32226410542715522 3.5082119354129087
79_i034_3 10429.369762651342 56771.292140257719 1.98976426978 0.18370851480506742 3.2641292861215687
80_i095_3 197.33215470192954 24218.452079012975 2.10333913953 0.0081480085538964721 1.9110514762569539
81_i030_3 687.99520400155859 959.55350202412046 2.0870375685 0.7169951467534369 3.8555162159950873
81_i094_3 105.99998942533396 151.06666681773333 1.86436584366 0.7016768931112134 3.8461371750331246
82_i029_3 650.14112349728907 2099.8812037448879 2.0139051743 0.30960852563365959 3.4908129112636757
82_i035_3 332.91344319780666 67862.500067862507 2.11016248436 0.0049057055496760831 1.6907014774234557
82_i048_3 32.454453414091738 1594.4015763975513 1.82358824942 0.020355256727367585 2.3086765842185373
83_i056_3 582.52223998749662 10685.701752082276 1.93254952216 0.054514177309317388 2.7365094623959858
85_i006_3 7663.7878179584604 26908.778318758588 1.96196714057 0.28480623412828437 3.4545494913478296
85_i010_3 575.14142609194721 17952.252706124294 1.92812544528 0.032037284429253909 2.5056556969449195
85_i033_3 13997.71020093782 47868.476610368474 2.04095318489 0.29242021455735795 3.4660073914296872
85_i062_3 669.16796730317719 11758.602218545993 2.05517273103 0.056908802157432194 2.7551794444750932
86_i058_3 1135.7620717431691 67440.307296355968 1.9032223828 0.016840997873159725 2.2263678210096804
90_i053_3 130.27073468648913 21280.048564969369 1.92607455103 0.0061217310801130985 1.786874247674229
90_i074_3 491.79991992319702 769.9692315392 1.99167176056 0.6387267176119088 3.8053150828539892
91_i005_3 5877.1815041862938 28115.860652543448 2.10194239314 0.20903438016060255 3.320217720972773
93_i038_3 1566.7131447804027 35260.649041883167 2.04084859293 0.044432339941316325 2.6476991851031819
93_i042_3 7376.7451469171792 40274.543608739274 2.15379957172 0.18316148330769616 3.2628341519431183
95_i027_3 671.57122006153543 20539.932580169749 2.10363913666 0.032695882395928751 2.514493062589179
98_i019_3 18.142852929571486 159.42162178104323 1.83338897742 0.11380421756397442 3.0561583572332189
99_i020_3 41.428297881269827 3585.8258462824551 1.9752735236 0.011553349118786659 2.0627078970394175
99_i037_3 85.818172388546046 212.55327890107785 2.15270398558 0.40374899334526743 3.6061114525276659
99_i069_3 309.53164583308001 21634.620534455131 1.96717630365 0.014307237112854476 2.155555774745685


==> resources/evaluation/plot-data/snd-flow-random.dat <==
artifact coupling_mean inherited_mean x ratio y
13_i031 8246.1666655026256 8884.7826080883278 -0.163277064877 0.92812250217531111 3.9676053021968336
15_i086 0 52237.199999999997 -0.101916260266 0 0
16_i043 31.999531945989776 30525.260900090478 0.117577781852 0.0010482967549638512 1.0204842414261668
17_i057 3521.999669682717 26027.851857968839 0.0460290201731 0.13531657122154708 3.1313509846936278
19_i002 610.49263550993055 193802.36861485499 0.0999487757206 0.0031500782981820387 1.4983213487247726
20_i049 86.333325625833211 350.34090944125001 0.0593467547539 0.24642661847148847 3.3916876175788517
21_i032 765.55546086294498 5589.5999744329947 0.036598951265 0.13696068848658574 3.1365959304900106
21_i046 137.77777543866654 142.24324338548649 0.10942329017 0.96860681856980502 3.9861475219651332
21_i066 0 7439.9729729729734 -0.151969758779 0 0
21_i067 558.99859828497108 1307.2903904055659 0.184139362444 0.42760093884844569 3.6310386500826985
21_i072 36.166427963442061 8296.5806297610816 -0.177016415726 0.0043591968278723948 1.6394064788660432
22_i089 2513.3329813489272 7349.3599929603115 -0.141397169408 0.34197984365391798 3.5340005094249989
22_i091 660.49997418166765 1721.2222239434443 -0.0824800499136 0.38373892981024527 3.584035860037893
23_i055 4469.1664035525546 26515.130389023634 0.149440308071 0.16855155294286761 3.2267327582299434
25_i014 19.99730175267905 134912.36680157905 -0.00494391160924 0.00014822437873386265 0.14822437873386266
26_i028 0 5045.4390243902435 -0.0207905081238 0 0
27_i070 22301.798715905577 179714.60606060605 0.0641715966874 0.1240956381051445 3.0937565165498286
29_i001 621.33276599932776 46000.054100054105 0.0483815346974 0.013507218157784665 2.1305659142977849
29_i022 2840.6982084573228 7546.6448723318254 -0.114362473016 0.37641869420305452 3.5756711837977906
29_i054 352.79922204455363 76270.147135093677 -0.0937091071716 0.0046256528313713251 1.6651730346002789
30_i079 34.749979692250236 1177.2608707424783 -0.0270483976297 0.029517654545278497 2.4700818457488558
30_i082 20031.327270560854 102997.63391583395 0.157689299092 0.1944833731513653 3.288882478374977
30_i087 437.41550621607649 29011.266695677932 -0.0955643669571 0.015077435632317364 2.1783274830830299
30_i100 408.66188836532336 94308.579041677003 0.101300732054 0.0043332419226115877 1.6368129361431505
33_i021 7354.1664261827036 20389.551035131673 0.181590696856 0.36068309760775519 3.5571257908138474
35_i018 1112.4909851129632 43445.241007300661 0.106891576711 0.025606739871140712 2.408354289671081
36_i078 1108.9992819005108 27618.309352833458 0.0488500801305 0.040154495618564531 2.6037341750950622
36_i097 2867.7488040306293 59798.466726465136 0.161335976302 0.047956895235266014 2.6808510587921517
37_i026 88.796114572137597 93399.711631861253 -0.164708636558 0.00095071080007324952 0.95071080007324948
37_i085 118.29999565750022 178.70370388240741 -0.055978925472 0.66198961234371112 3.8208511747309375
38_i015 2027.7111535878587 34801.404796706163 -0.0280312072829 0.058265209850947589 2.765409314969955
38_i039 72.166663201999953 108.27083344160417 0.0301819756387 0.66653835486472923 3.8238251452380072
38_i090 361.99915792340073 34692.292169523753 -0.160857896326 0.010434570196586989 2.0184745650358913
40_i059 105.69107952296187 2813.4286981444566 0.069262986949 0.037566645848415639 2.5748024206541977
41_i008 1008.1817477658147 1698.631580646 -0.0507264084314 0.59352584707179235 3.7734396365108775
42_i003 486.79999043239951 310.63636394700001 -0.149291920723 1.5671056158623338 4.1950982669475412
42_i004 438.24999280487555 314.54098392109836 -0.0461092735414 1.3933001268757055 4.1440446766583667
43_i051 183.26674629798666 177333.4718754467 0.016813422731 0.0010334582882734473 1.0142929526244162
44_i077 2719.513861373624 12489.987868863713 -0.0690520993138 0.21773550862712199 3.3379292602000037
45_i013 67687.730384782204 98285.044542729476 0.124396150873 0.68868799622260868 3.8380225133327639
46_i045 301.19999308480038 185.89247330417203 -0.00594622429428 1.6202914928779986 4.2095931518022258
46_i052 197.99780965829268 27725.841799877744 -0.0757149507232 0.0071412731518638957 1.8537756450448613
46_i080 821.22019702196121 43397.15242434953 -0.0390328137367 0.018923365961707343 2.2769983883331539
47_i073 43.88592790398333 51745.368983784203 -0.0704944476483 0.00084811315033305032 0.84811315033305035
48_i084 40422.215468458548 280561.04722032993 0.0354556335409 0.14407636366111157 3.1585927388047956
49_i023 234049.72049130438 100544.02142130227 -0.0149873106839 2.327833293146123 4.3669518752651726
51_i060 6545.6633419865238 4314.1390274172281 -0.0847821438985 1.5172583220864015 4.1810595282526615
53_i007 86.163821866265735 15234.066170715276 0.10501735593 0.0056559962980796304 1.7525091165377618
53_i071 2114.8724068640954 18686.515515132553 -0.179408955322 0.11317639209682767 3.0537558451266649
54_i036 7505.4424025550898 64480.715853954403 0.172901711636 0.11639824873462232 3.065946446202088
57_i047 1832.4237632524548 37336.925731098287 -0.104479541426 0.049078056839752381 2.6908873592611764
57_i098 6799.6622584683764 7022.4250155826858 0.171285563287 0.96827837155683383 3.9860002311216434
58_i016 148.98100614350463 5968.2749713704443 -0.0814419418037 0.024962155205341584 2.3972820791425864
59_i076 3117.8692043786868 48296.845881630179 -0.00478249882028 0.064556373143294141 2.8099391231994635
59_i096 2179.6019680318063 198199.52519819952 0.0149598526687 0.010997009028413184 2.0412745816049638
60_i025 1687.3299886144232 51129.458649855573 -0.0808177322266 0.03300113150365204 2.5185288307072167
60_i041 280.44068516376944 30870.007330140077 -0.0149635481143 0.009084568142941769 1.958304286889492
61_i024 2071.1999999999998 21927.813862712701 0.182627062385 0.094455380411723841 2.9752267014486322
62_i088 4714.2239917627494 19428.918967377565 0.0852091881341 0.24263954158634568 3.3849615768001815
63_i099 315.52935659232537 1299.972974272946 -0.0594443706262 0.24271993559619642 3.3851054482060854
64_i044 46.538450574614849 163.82758637072413 -0.0831607822678 0.28406968329072102 3.4534248870770341
65_i065 6.7999094216036609 2310.6734716984283 0.114181360145 0.0029428257626576211 1.4687645493723198
65_i092 166.0754951409894 902.06031705457883 -0.0654787157911 0.18410686292382494 3.2650699779358114
68_i063 7680.1477391156041 28746.560294336363 -0.0542179580659 0.26716753797596937 3.4267836883305955
69_i011 9102.4285714285706 18774.596195161026 -0.00842598354579 0.48482686268238545 3.6855866746721055
69_i075 1496.3016003828723 12373.240853658537 -0.0905619090159 0.1209304512924311 3.0825356735908715
70_i040 233.99826425852046 62486.696062486692 -0.0198651561795 0.0037447693509754815 1.5734250736554105
71_i009 25076.40427159036 56867.392914010248 0.143533571387 0.44096279056626775 3.644401944267095
71_i068 1149.9941457562595 12256.13673052846 -0.115512789139 0.093830068237715725 2.9723420321655927
72_i012 822.32661559082237 1363.2519853176625 0.0348647747273 0.60320954925967363 3.7804682081235805
72_i064 287.748259145068 29217.146882363999 -0.0800901779638 0.0098486091165444385 1.9933749009887971
75_i050 741.44801851093132 10175.653636956935 0.095676455661 0.072864903323563199 2.8625183930205655
75_i061 3461.3393620168263 55262.938514277885 -0.142939533919 0.06263400852494562 2.7968102070798135
75_i083 40.928556599999347 186.69064766870505 -0.079996175998 0.219231959988857 3.3409038665779578
75_i093 21.612878953321623 35100.870724756045 -0.10192576379 0.0006157362625787635 0.61573626257876346
76_i081 1483.933802964478 17534.897029447038 0.129977922513 0.084627460342222141 2.9275113079563413
78_i017 29248.527673477805 44495.717025627797 -0.175052026158 0.65733355092652612 3.8177857996474578
79_i034 28334.742586098782 55976.40517241379 -0.0928249897314 0.50619082270153837 3.7043142670841664
80_i095 30.999115645536222 24228.890435187794 -0.1481857564 0.0012794277859507748 1.107015778266849
81_i030 852.379854539505 954.77591542326422 -0.0253236230611 0.89275382921827706 3.9507317216537317
81_i094 97.066654814933045 148.14666681481333 0.066516035378 0.6552064714103123 3.8163781782577177
82_i029 144.78049923373493 2120.1084767024799 -0.175206762151 0.068289194078842569 2.8343519873826777
82_i035 24.498065487015992 67877.649190684664 0.182628052072 0.00036091505494238648 0.36091505494238646
82_i048 495.18176346890556 1579.6377968552285 0.0344458308395 0.31347804189968254 3.4962071253396676
83_i056 1207.9614540196801 10667.470721706608 -0.0141183473877 0.11323785042706239 3.0539916166403818
85_i006 43780.775475660921 25979.464913550029 -0.0489389832178 1.6852069748683052 4.2266532479509813
85_i010 381.21309244143777 17963.247329791204 0.13125083353 0.021221836199360997 2.3267829581114956
85_i033 8070.5348175694899 47670.572313295575 -0.0219407435981 0.16929804753610175 3.2286519495490613
85_i062 117.23185007631839 11774.592644222843 -0.0723039944356 0.0099563401994919743 1.9980997276551065
86_i058 1151.5836202523069 67517.819344626259 0.0624643230447 0.017055995460611116 2.2318770717606546
90_i053 638.17863297936594 21260.451477571132 0.163117650069 0.030017172196583744 2.4773697766059506
90_i074 63.799776483292227 781.52692385845 -0.0235944296949 0.081634777428151187 2.9118752130126087
91_i005 1633.4325186044091 28340.552771407598 0.0695340292378 0.057635873646485723 2.7606928805959807
93_i038 82.781138571245336 35353.205333366444 0.0255174600632 0.0023415454918628352 1.3695025997320558
93_i042 9462.8051347923465 40748.035310457577 -0.0464535890575 0.23222727335675525 3.3659132230372695
95_i027 2037.8147869408765 20640.143389020828 -0.109033727182 0.098730650680695239 2.9944519992251593
98_i019 106.78569772285742 156.67567583235135 0.15622966214 0.68157164253832225 3.8335115128834634
99_i020 78.85696061085244 3583.4943856059663 -0.0280316907287 0.022005604620897928 2.3425333056375344
99_i037 146.09089510245528 210.20901660365163 -0.0421252288142 0.69497920433122595 3.8419718095119593
99_i069 206.46554151972134 21637.441047278466 0.171844840391 0.0095420498694179165 1.9796416819731086


==> resources/evaluation/plot-data/structure-bounds-pglib-exact_outer_face-0.dat <==
x y
0.250326251049 25
0.317719761762 33.3333333333
0.31921088599 27.5862068966
0.272993876026 27.2727272727
0.314860846832 27.2727272727
0.272773790216 41.6666666667
0.292008565822 25
0.279758244544 37.5
0.3043599655 41.6666666667
0.315377811226 24.1379310345
0.249873700837 42.8571428571
0.253230066273 21.2121212121
0.251154669374 23.5294117647
0.3073261244 64.2857142857
0.261173130452 21.875
0.25910394823 25.7142857143
0.262420062618 28.5714285714
0.319824606051 18.1818181818
0.259067734548 41.6666666667
0.295838195385 35
0.323885208796 26.9230769231
0.243382893492 30.7692307692
0.26573390488 33.3333333333
0.29577592895 42.8571428571
0.323373311761 31.8181818182
0.277081065228 35.7142857143
0.262748036393 35
0.303449276068 16
0.288108142817 27.9069767442
0.312262741517 58.3333333333
0.315702279636 23.0769230769
0.323845141007 14.2857142857
0.306866103223 33.3333333333
0.309841687693 18.75
0.282538229721 38.8888888889
0.269207310616 25
0.244525786966 20
0.238784388659 33.3333333333
0.27225843351 47.619047619
0.313691019343 30
0.294681451288 28.5714285714
0.307556513413 33.3333333333
0.253585544775 20.8333333333
0.287578364683 40.625
0.324784642211 20
0.273884807021 40.625
0.321468502632 40
0.321870791518 38.7755102041
0.272723758391 19.0476190476
0.270878281522 39.2857142857
0.251914943451 30.7692307692
0.249610018713 13.7254901961
0.311641304546 37.5
0.257252401322 20.6896551724
0.236921092493 25
0.286808463175 26.6666666667
0.324984339467 26.9230769231
0.257436925842 50
0.309136076975 23.5294117647
0.286760473787 28.5714285714
0.309609367036 31.25
0.302835227274 25
0.24717472527 20.4545454545
0.308349519057 21.4285714286
0.235913369069 27.2727272727
0.313745342985 50
0.258032464174 38.5964912281
0.312259891472 46.4285714286
0.305651298342 43.9024390244
0.311929350825 23.3333333333
0.29646542599 31.25
0.285380950596 57.8947368421
0.28400017375 23.8095238095
0.282796901865 27.5
0.294129148887 22.2222222222
0.29169411638 36
0.254292129192 33.9285714286
0.251664321713 40
0.304267622687 23.3333333333
0.268272899826 35.7142857143
0.273937409386 26.4705882353
0.295028297405 34.0425531915
0.29995539633 24.5283018868
0.236142403445 19.2307692308
0.238032793159 38.8888888889
0.299290749175 20.5128205128
0.256052315519 45.2380952381
0.288735159258 36.170212766
0.260965562127 21.4285714286
0.248456091712 32.6530612245
0.254516110048 25
0.255085086072 34.1463414634
0.310177702655 22.2222222222
0.289346824236 38.4615384615
0.305083325918 38.0952380952
0.235106558322 31.4814814815
0.263195909916 21.4285714286
0.28488293211 25.8064516129
0.261867924449 17.6470588235
0.271810766705 42.3076923077


==> resources/evaluation/plot-data/structure-bounds-pglib-exact_outer_face-1.dat <==
x y
1.30342224817 0.555555555556
1.29820823034 7.10317460317
1.28776276587 0.791162860128
1.25729723646 4.39754689755
1.28659672755 6.08585858586
1.32062989454 11.1111111111
1.31595567266 0.753968253968
1.30333789175 0.853174603175
1.30963167458 0.231481481481
1.28501455183 6.09327454155
1.26637605257 1.8537414966
1.29774163255 2.65123765124
1.23731437823 6.15551115551
1.29404224897 0
1.27292446496 2.32886904762
1.2499087023 0.285714285714
1.25589831597 0.47619047619
1.28807147573 6.14718614719
1.27512025329 2.93650793651
1.26661176197 0.793650793651
1.31369458743 0.446775446775
1.25298525153 2.71495598419
1.25020938116 5.9595959596
1.27800375535 0.0288600288601
1.28139059951 0.30303030303
1.2864304161 1.19047619048
1.32021103161 1.37698412698
1.24569775462 5.89148629149
1.30941747287 7.70260747005
1.2531219476 0.555555555556
1.32245192947 4.80667480667
1.31912516276 5.74159967017
1.27295410915 1.94444444444
1.32444581155 4.24107142857
1.30245367017 0
1.26286979799 3.04421768707
1.23741321165 2.0119047619
1.28555218699 2.77777777778
1.29131027352 9.24482924483
1.24240941836 4.93650793651
1.30263350444 7.4025974026
1.3227769178 0.21164021164
1.3173177495 4.19973544974
1.28637343949 0.104166666667
1.2747280195 4.40277777778
1.24412606241 3.12522546898
1.25958992941 4.73015873016
1.27521493975 1.26498218335
1.25034194175 3.42025699169
1.30407778764 0.238095238095
1.28661698911 0.217837717838
1.24090029555 2.27980080921
1.30922252994 0
1.24625287963 0.344827586207
1.31646422043 6.13756613757
1.30762960557 4.11111111111
1.24687035869 5.9478021978
1.25246920362 1.27827034077
1.30672407874 1.51960784314
1.26169664181 0.170068027211
1.31822756704 1.27976190476
1.26386874949 0.238095238095
1.27548623085 4.49286824287
1.24752496211 0.181405895692
1.23743631839 0
1.25832256088 0.0396825396825
1.2384760719 0.825801878433
1.30419849313 4.81859410431
1.25085597698 2.28803716609
1.27091650466 0.722222222222
1.28790886056 4.63293650794
1.26985981278 2.20551378446
1.25217505695 1.95698481413
1.23908340373 6.48827561328
1.25905210263 5.1455026455
1.27245186044 1.00634920635
1.30725193032 1.73662646877
1.25055805829 7.66666666667
1.29670495923 1.21428571429
1.24850634319 6.34714491857
1.23608360492 3.33333333333
1.30279473843 1.6041877744
1.25579479387 3.30188679245
1.32139054536 0.375457875458
1.30764979757 0.0661375661375
1.31973375518 1.21249121249
1.28176344871 0.9410430839
1.24327640755 0.300467853659
1.30868366122 3.6210746925
1.25744727323 1.96469063816
1.28635809164 3.63095238095
1.27007772103 7.11998029071
1.30256356971 0.922986478542
1.25453189467 1.44392644393
1.2589449872 2.85336356765
1.26186899583 1.22441344664
1.24344800082 0.762729334158
1.24319856978 3.34341285954
1.25190314948 2.81300398947
1.30302324805 0.0206204052358


==> resources/evaluation/plot-data/structure-bounds-pglib-exact_outer_face-2.dat <==
x y
2.26900319852 0
2.26125822438 100
2.25788080995 100
2.30607062756 0
2.31773405388 100
2.29855659347 0
2.26111504241 0
2.31994641878 0
2.24676154298 0
2.25606119054 50
2.3171625062 0
2.29429045456 50
2.31282943311 100
2.2997377102 0
2.27611038072 0
2.23838444475 0
2.2908035754 0
2.28570484399 50
2.29268869045 0
2.25540621525 0
2.25955008297 100
2.25247337658 0
2.32049255748 100
2.28277245759 0
2.25430790399 0
2.24778076711 0
2.28623487755 0
2.28192448854 50
2.31552279847 0
2.31225869813 0
2.30965831166 0
2.28556978008 50
2.25993987543 0
2.28662661181 0
2.28473762455 0
2.31956036171 0
2.32301069188 0
2.31516642979 0
2.30574717049 0
2.30108081327 0
2.27774832528 100
2.30458366615 0
2.2477387582 0
2.28051897671 0
2.23883916361 0
2.28220873844 0
2.24573478065 0
2.30246841848 0
2.30950366211 0
2.23570491797 0
2.31719190761 0
2.3040442703 0
2.25960507842 0
2.30230540046 0
2.30283818608 0
2.31083846122 0
2.23655095925 0
2.30115666712 0
2.28533869178 0
2.23622676507 0
2.30541762709 0
2.28038545346 0
2.24907451804 100
2.27776660104 0
2.27070409073 0
2.30635833338 0
2.24344638848 0
2.25997419243 0
2.31953932751 0
2.32108165433 0
2.28846174113 0
2.29404375248 0
2.2657279279 0
2.29447259456 0
2.26766827579 0
2.26014572497 0
2.31884042453 0
2.29883418807 0
2.29161485021 0
2.26724968968 100
2.32098111292 0
2.29659023119 0
2.24482479649 0
2.32306078355 0
2.31719698175 0
2.23699641989 50
2.3181182692 0
2.24277972564 0
2.31057447335 0
2.28427729955 0
2.2793528561 0
2.29823964511 0
2.32345070232 0
2.27876151234 0
2.31323917268 0
2.24832299615 0
2.2850733739 100
2.26935582859 0
2.27100520805 100
2.27309154417 100


==> resources/evaluation/plot-data/structure-bounds-pglib-heuristic_outer_face-0.dat <==
x y
0.164207183868 33.3333333333
0.121472402104 41.6666666667
0.105915825568 27.5862068966
0.181731696921 18.1818181818
0.152187822758 27.2727272727
0.148658290969 41.6666666667
0.183531500508 25
0.0995308210353 33.3333333333
0.18478494188 33.3333333333
0.13941274772 34.4827586207
0.0956437282577 22.2222222222
0.169274171682 20.5882352941
0.173312540315 17.6470588235
0.122714759397 64.2857142857
0.166648547088 31.25
0.169852812354 25.7142857143
0.177819009024 28.5714285714
0.113897150423 18.1818181818
0.1578373837 41.6666666667
0.125607684822 35
0.150626685915 38.4615384615
0.110913779993 14.8148148148
0.164977385172 33.3333333333
0.15720650918 28.5714285714
0.147827064039 31.8181818182
0.164374031726 42.8571428571
0.115555774592 35
0.128366155952 32.1428571429
0.124719288273 25.5813953488
0.112529408617 33.3333333333
0.0978576015689 28.9473684211
0.182343688656 23.3333333333
0.174774600825 50
0.116829091103 25
0.165144653529 38.8888888889
0.181159356813 28.5714285714
0.107497268734 29.1666666667
0.109552932298 16.6666666667
0.0951159450056 42.8571428571
0.110493597656 38
0.177621521575 28.5714285714
0.113660380433 32
0.161674876895 45.8333333333
0.105466359691 26.4705882353
0.128172970947 26.1904761905
0.12136993906 40.625
0.124509312044 26.6666666667
0.155977519492 26.5306122449
0.130023030973 18.4210526316
0.128051998153 28.5714285714
0.136470947508 25.9259259259
0.115058343158 16
0.102948760291 43.75
0.112971032611 21.875
0.0967430635896 26.3157894737
0.144870360681 26.6666666667
0.162754707764 20.7547169811
0.172906184775 43.4782608696
0.132933800643 26.4705882353
0.166576140479 50
0.107138895189 37.5
0.150722279177 31.25
0.110787326168 18.75
0.153256135796 35.7142857143
0.132373707818 45.4545454545
0.139771388013 42.8571428571
0.151417202104 29.3103448276
0.162860395225 49.0909090909
0.157143632086 22.5
0.103293678455 26.6666666667
0.168649323862 31.25
0.146578917805 23.6842105263
0.0972162498296 21.4285714286
0.111371944486 23.8095238095
0.137306396031 35.2941176471
0.176944983409 42
0.176226723522 25
0.0993360815127 13.3333333333
0.0977773758245 20
0.135156470628 50
0.124325926094 44.1176470588
0.125236244934 25
0.148321236508 28.8461538462
0.147157074571 23.0769230769
0.180712453674 16.6666666667
0.138615202977 20.5128205128
0.173041859565 45.4545454545
0.154396087025 37.5
0.18489829219 17.3913043478
0.0989727642868 25
0.103844756214 21.875
0.112167455266 27.0833333333
0.141094951214 22.2222222222
0.162038288572 25
0.130424889057 21.4285714286
0.134312067577 27.7777777778
0.105330274474 17.8571428571
0.123988685256 19.3548387097
0.101121176774 14.7058823529
0.0973005935954 42.3728813559


==> resources/evaluation/plot-data/structure-bounds-pglib-heuristic_outer_face-1.dat <==
x y
1.0999504254 1.94444444444
1.1060764106 7.10317460317
1.13956949108 0.791162860128
1.17523843492 3.43073593074
1.11277695757 6.08585858586
1.18175937907 11.1111111111
1.13549540892 0.198412698413
1.11930477567 1.13756613757
1.13378060192 0.231481481481
1.14052621837 6.05222363843
1.15384159107 1.92239858907
1.17747798507 1.59239453357
1.09581415331 7.9342226401
1.17617904459 0
1.09935566346 2.32886904762
1.11233561173 0.285714285714
1.18472467322 2.84580498866
1.12431615508 6.14718614719
1.17901426531 2.93650793651
1.14612217265 0.928571428571
1.10323418104 0.28194028194
1.17033043363 3.11340922452
1.12524596997 5.83333333333
1.1447162563 2.886002886
1.16979546061 0.30303030303
1.1131569384 1.19047619048
1.11453239249 1.37698412698
1.14793066181 5.84415584416
1.12146419105 6.30725863284
1.14196856191 0.555555555556
1.13972552107 2.24937343358
1.14031987909 4.84295334295
1.09684069273 1.94444444444
1.09660689049 8.32093253968
1.10259759591 0
1.1676603126 6.02040816327
1.1069167902 0.823412698413
1.09835724812 2.5
1.14176596306 8.32130832131
1.18251428959 3.70295260295
1.13412204459 7.4025974026
1.13408110775 0.0952380952381
1.1124626128 3.61441798942
1.13185798888 2.1568627451
1.10454454091 4.35185185185
1.16551454366 0.77628968254
1.14714389389 11.3492063492
1.11297954999 2.38257207645
1.12299226669 3.96825396825
1.14632021332 0.428004535147
1.13604476531 0.458553791887
1.14330916466 0.930158730159
1.09563992461 0.208333333333
1.13056377994 0.520833333333
1.14227494166 2.10526315789
1.1215257181 2.48412698413
1.12055666547 4.90661330284
1.1540518118 1.95793337098
1.137315586 0.849673202614
1.12332538363 0
1.15498545518 0.0694444444445
1.18219576107 6.51785714286
1.11859008554 3.40292809043
1.14775599155 1.76303854875
1.10580650359 1.829004329
1.17732163969 0.0396825396825
1.15732283824 1.44374782306
1.14370841231 4.11832611833
1.10083154388 3.91666666667
1.13204289484 1.72222222222
1.13275955711 5.65476190476
1.09667936884 2.80701754386
1.1784246263 2.02746988461
1.12499640976 4.70710506425
1.15714073768 8.3893557423
1.17376129459 1.00634920635
1.16676860952 3.23427729678
1.11817384118 1.49206349206
1.15422182791 1.35978835979
1.1675770114 0.0396825396825
1.09675895634 0.588235294118
1.1563576227 4.41137566138
1.15152756675 5.71733821734
1.10811328893 0.375457875458
1.16806691456 1.98412698413
1.17078565958 1.21249121249
1.16074786689 2.85058375967
1.11985249496 3.28703703704
1.09957679974 5.29173724826
1.17083181371 0.253357753358
1.12673888379 5.95283189033
1.18488557015 6.25
1.18408609702 0.793650793651
1.14559079159 3.06746031746
1.11606145876 4.5695045695
1.10916392641 0.930468708246
1.12056393054 3.65646258503
1.17780833981 4.46270575303
1.1827319137 0.165945165945
1.13622769452 1.36620441705


==> resources/evaluation/plot-data/structure-bounds-pglib-heuristic_outer_face-2.dat <==
x y
2.18128225689 0
2.1460783822 100
2.17858429346 100
2.18157946192 0
2.17016838397 100
2.15405566412 0
2.1003697214 0
2.17693023282 0
2.17275132558 0
2.10687987351 50
2.12914540794 0
2.16917262976 0
2.13994285341 100
2.18394297325 0
2.11218131327 0
2.17256766459 0
2.09842386856 0
2.15033702264 50
2.10222488624 0
2.15538405296 0
2.10363886535 100
2.13455148274 0
2.12453219173 0
2.16081484004 0
2.12111211359 0
2.16626746051 0
2.12415542489 0
2.11500266914 100
2.16351437147 0
2.17177082755 0
2.16206742315 0
2.0988275217 100
2.13899419519 0
2.11456226593 0
2.12874107281 0
2.10133372507 0
2.11656707284 0
2.16700895876 0
2.09519129922 50
2.16921824005 0
2.13195512324 100
2.10458219557 0
2.16188373363 0
2.17261486876 0
2.12477507461 0
2.17298983964 100
2.14861929009 0
2.09718710199 0
2.17468646117 0
2.09778083439 0
2.10014796002 0
2.16365572881 0
2.11250251142 0
2.11162282225 0
2.11177552813 0
2.17050552823 0
2.11424653635 33.3333333333
2.11396702715 0
2.1486119201 0
2.15384397327 0
2.1030525866 0
2.11875031767 0
2.13542411345 0
2.10985251973 0
2.13797015592 0
2.14035075851 0
2.12434911528 0
2.16413100953 0
2.1286300248 0
2.13462224887 0
2.13991127404 0
2.11710519944 0
2.10262107332 0
2.15925854146 0
2.10038201329 0
2.10611410176 0
2.11963018 0
2.14087519743 0
2.18478457309 0
2.17256198974 0
2.1544829057 0
2.12689139119 0
2.16799098274 0
2.14334559502 0
2.17256959978 0
2.131615791 50
2.15794087183 100
2.15901473688 0
2.13462016982 0
2.14755981213 0
2.12604796748 0
2.12655313507 0
2.14656695371 0
2.16667299612 0
2.14622130931 100
2.1400513752 0
2.11958240288 0
2.18295286103 0
2.11907860463 100
2.16092012649 50


==> resources/evaluation/plot-data/structure-bounds-pglib-high_degree-0.dat <==
x y
-0.116973015745 33.3333333333
-0.16645693434 66.6666666667
-0.159460394264 19.0476190476
-0.151383951636 23.5294117647
-0.171379550818 31.25
-0.10935577602 16.6666666667
-0.114470443615 41.6666666667
-0.166909664881 27.7777777778
-0.14712027183 16.6666666667
-0.101438516949 30
-0.12300655458 36.8421052632
-0.109538761897 21.7391304348
-0.129331668331 12.5
-0.181274753824 42.8571428571
-0.170665182658 27.2727272727
-0.155330320992 29.6296296296
-0.154044108449 50
-0.135631739916 17.6470588235
-0.154046182421 41.6666666667
-0.143304671 20
-0.149262163693 26.3157894737
-0.150732243529 28.5714285714
-0.12492742703 33.3333333333
-0.158064388967 21.4285714286
-0.110041141444 35.2941176471
-0.115675686285 35.7142857143
-0.108807997019 19.2307692308
-0.137519446497 38.0952380952
-0.116182610988 26.6666666667
-0.139494305372 33.3333333333
-0.154825128911 18.5185185185
-0.143204018859 27.2727272727
-0.14866133455 33.3333333333
-0.150532353051 16
-0.138823656833 28
-0.104313114593 36.3636363636
-0.118714165208 22.2222222222
-0.120948032869 41.6666666667
-0.174784187839 27.7777777778
-0.0954880270408 12.1212121212
-0.127081686673 35.7142857143
-0.10286432218 45.4545454545
-0.120426230958 21.0526315789
-0.128738896126 17.3913043478
-0.114345172465 17.2413793103
-0.101117500149 12.5
-0.125778659242 31.8181818182
-0.166575372321 15.1515151515
-0.130594591815 11.1111111111
-0.175255250489 23.8095238095
-0.106371427987 23.8095238095
-0.132620462915 15.625
-0.154462450439 37.5
-0.161100224819 21.7391304348
-0.129404492994 19.2307692308
-0.173565576839 21.7391304348
-0.102311207949 34.2857142857
-0.169291949192 25
-0.130100856237 16.6666666667
-0.125307135464 35.7142857143
-0.131280590669 18.75
-0.119047377761 18.75
-0.123371933222 33.3333333333
-0.184264066661 35.7142857143
-0.136550809287 29.4117647059
-0.160024024093 35.7142857143
-0.0974402367215 14.2857142857
-0.115737766633 48.6486486486
-0.170017765289 29.6296296296
-0.138632294081 21.7391304348
-0.175295304003 25
-0.0993693473021 19.2307692308
-0.159369189544 18.5185185185
-0.101899567067 13.3333333333
-0.176309924021 16
-0.175157334117 33.3333333333
-0.134587266495 12.1212121212
-0.152284602467 16.6666666667
-0.127712269334 30.4347826087
-0.110722757841 35.7142857143
-0.165601442023 32
-0.104933589943 21.875
-0.156534177014 18.1818181818
-0.128046804633 20
-0.103364409253 50
-0.130634422595 35.7142857143
-0.0982489474622 13.3333333333
-0.0984858627061 12.1212121212
-0.134239872502 20
-0.137196297149 26.4705882353
-0.154463140204 20
-0.107991200033 24.2424242424
-0.176534276962 15.1515151515
-0.156275510821 14.8148148148
-0.126709636378 23.3333333333
-0.12650928086 29.7297297297
-0.12417721835 23.8095238095
-0.101638636548 28
-0.157148480306 38.4615384615
-0.140211279121 27.027027027


==> resources/evaluation/plot-data/structure-bounds-pglib-high_degree-1.dat <==
x y
0.865519817836 5
0.884603789208 3.21428571429
0.865739915809 4.47055589913
0.82688029114 6.98143359908
0.8661448975 1.65854978355
0.854549486978 1.33658008658
0.855436985041 0.667989417989
0.820957225223 2.53447170114
0.898501138782 2.5962000962
0.878104691661 4.18445443445
0.889178558025 6.92640692641
0.828504686781 4.93504648236
0.877388110353 9.55704018204
0.821479033002 2.51700680272
0.882584699086 2.99422799423
0.830081820655 3.25129602907
0.891801984996 2.91383219955
0.864576529852 1.89075630252
0.874832240856 0.482804232804
0.887495442744 2.97883597884
0.832749664517 2.30386572492
0.884985752114 6.17762489611
0.880230622964 3.33573833574
0.852459983417 4.06926406926
0.848852623714 2.40429505135
0.858020858078 0.0396825396825
0.862399687851 3.71267621268
0.876545016296 2.72016343445
0.886622846445 4.63022163022
0.891473565402 0.555555555556
0.866696454561 4.10063187841
0.863764049797 3.69342778434
0.86858575284 0.555555555556
0.897203937986 2.5998001998
0.900170468279 1.67619047619
0.857014497365 4.21159648432
0.882056653517 3.38121754788
0.820681481782 2.90764790765
0.823508707464 3.34961334961
0.900539257489 5.61005047636
0.854835688817 1.10235003092
0.820424222711 1.07950130677
0.89738101162 2.88962499489
0.902639215303 3.70004391744
0.890602761769 5.86767357051
0.848069983724 1.7750999001
0.829027961668 2.49606454152
0.846207385457 2.73364682456
0.824527426559 4.51828007384
0.893749580661 1.4911807769
0.817374229073 4.716289002
0.827910948311 1.98112651238
0.822843070345 0
0.864474734626 2.53968253968
0.901670105458 1.43597855136
0.816447176868 1.18451596712
0.88381693817 3.82195582196
0.872912625019 4.95982622361
0.87888710832 5.80817330817
0.881636789885 3.30498866213
0.830831234247 1.46058802309
0.825793821101 0.468316405816
0.83721000797 4.62838508293
0.891863081012 0.496289424861
0.840991955829 0.924794160088
0.891953128142 0.379818594104
0.832830896755 2.97562754706
0.874888794179 1.41192141192
0.817870814352 1.2685873797
0.858547619347 1.80030114813
0.872246834028 1.21617965368
0.866309832212 1.35029500414
0.904694043744 1.28003683559
0.853392022129 0.916712916713
0.824594087174 3.77942057942
0.88261267422 4.79098342735
0.859015961735 2.04591704592
0.883983311779 1.36957949458
0.882991415524 1.57504331417
0.858996182184 0.64368171511
0.865966471955 0.256565656566
0.875718146543 4.05929140304
0.882827532554 4.39720212447
0.8219261983 1.65318015318
0.834046462882 0.796055796056
0.900656597387 2.21183578326
0.873857182244 1.95506345506
0.822618131016 3.4299875209
0.877444466613 1.82874532875
0.818039345929 1.05254222901
0.899838912474 1.29446109446
0.888573763539 1.10643565189
0.819594128985 2.99807936172
0.849871027147 1.74079007412
0.815737293083 1.05294705295
0.899093215392 2.77971277971
0.904868515431 3.40109625824
0.828366847494 9.87550554021
0.823423943844 0.917970917971
0.817355875624 0.748440748441


==> resources/evaluation/plot-data/structure-bounds-pglib-high_degree-2.dat <==
x y
1.90073827624 100
1.88785575455 100
1.85752881952 100
1.87308466991 100
1.88874749527 100
1.84302833383 100
1.88040120588 100
1.83792330001 50
1.86376257115 100
1.84558814373 33.3333333333
1.89492819449 100
1.81823496943 100
1.83845325559 100
1.8555353901 100
1.86264229026 100
1.89652404145 25
1.83334793177 100
1.89286949925 50
1.83568095639 100
1.8528554429 50
1.82116932478 50
1.84943100091 100
1.90364497203 100
1.88894362983 100
1.89012095431 100
1.84841739761 100
1.87182614917 66.6666666667
1.83185925677 100
1.85970425976 25
1.86097524193 100
1.81542272019 100
1.88378173956 50
1.89911207505 100
1.834388537 100
1.87602770126 66.6666666667
1.84199508704 100
1.88504571548 100
1.87392757752 100
1.9045852634 100
1.82291839673 66.6666666667
1.88827226006 100
1.8929587607 100
1.86385311322 50
1.83040172392 100
1.87482052094 100
1.87505102951 100
1.89734383248 50
1.87980328253 75
1.8421349023 66.6666666667
1.82544993481 100
1.88627663013 66.6666666667
1.88510045721 75
1.89192392322 100
1.85576527808 66.6666666667
1.81554949333 100
1.89476163304 100
1.85373096476 100
1.90315506452 66.6666666667
1.81784242995 33.3333333333
1.88000505784 100
1.89250126133 100
1.86203868482 100
1.82674735019 100
1.89357513404 100
1.87112648683 100
1.86757341247 100
1.83912002857 25
1.90121623658 100
1.85819446351 66.6666666667
1.8702950791 100
1.87586937761 100
1.83902977286 100
1.8647843177 66.6666666667
1.87551394121 100
1.87998905018 100
1.87431015946 75
1.90289971347 50
1.82949066554 100
1.90290953984 100
1.85465763617 100
1.84708248443 100
1.81661350416 66.6666666667
1.842568209 100
1.88657569435 100
1.87391359149 100
1.82562260937 100
1.82216019782 100
1.86926673423 75
1.8705023823 100
1.85755503489 66.6666666667
1.83199162922 100
1.83925577956 66.6666666667
1.83994137153 50
1.84142222734 100
1.90447562751 100
1.8749341783 100
1.8926931589 100
1.83535413121 100
1.8189142484 100
1.84354982097 100


==> resources/evaluation/plot-data/structure-bounds-pglib-kamada_kawai-0.dat <==
x y
-0.00530584549809 50
0.0200355572671 83.3333333333
-0.0334980007981 67.7419354839
0.00914108445892 31.8181818182
0.0307770452906 86.3636363636
-0.013382135886 100
0.0379320244324 58.3333333333
0.0337834283189 83.3333333333
0.037317725844 41.6666666667
-0.0101687238696 55.5555555556
0.00262342452653 77.7777777778
-0.0232678094246 67.6470588235
0.0446481088588 66.6666666667
0.00736441743854 85.7142857143
0.0447590237351 66.6666666667
-0.0390250908686 69.7674418605
-0.00927531228212 92.8571428571
-0.0371999446283 75
0.0245307806069 91.6666666667
-0.0412819909389 70
-0.0321927288949 96.1538461538
-0.0187606502763 48.1481481481
0.0255192262683 91.6666666667
0.0280942331948 57.1428571429
-0.00977604127677 77.2727272727
-0.0032734502411 78.5714285714
0.0158960441836 81.5789473684
0.0268272598947 89.2857142857
0.0196414972847 71.7391304348
-0.0159552019466 83.3333333333
0.0295979026719 90
-0.0437821534352 63.3333333333
-0.0272649163492 91.6666666667
-0.0357741089211 72.2222222222
-0.00627923061642 78.9473684211
0.00842756665769 50
-0.0208351593111 70.8333333333
0.0302153577443 83.3333333333
0.0211452153795 79.1666666667
-0.0323175272267 49.0196078431
0.0333171677925 92.8571428571
0.0129139394942 82.1428571429
-0.0175844112173 79.1666666667
0.0438364377652 70.5882352941
0.0316922826312 73.8095238095
0.0278154232878 75
-0.0105055967982 40
0.0102373264287 58.8235294118
0.0228572371074 76.1904761905
-0.0162191182191 85.7142857143
-0.0144419804741 64.5161290323
-0.0241833388295 48.0769230769
0.032619669429 87.5
0.0107809235871 84.375
0.0251232077894 81.5789473684
0.0130095452902 70
0.0152254908061 54.5454545455
0.0332071412187 65.306122449
0.0181634034991 67.6470588235
0.0393421538188 92.8571428571
0.0386811877548 93.75
-0.0126950945259 93.75
0.0258943692662 63.4615384615
0.0123977545807 85.7142857143
-0.0282049966705 45.4545454545
0.00774134957662 85.7142857143
0.0328090912713 82.7586206897
-0.00960737912744 77.5862068966
0.0318205008443 88.0952380952
0.0381831149946 70
0.024686792903 68.75
0.0069762455844 78.9473684211
0.0069474323393 83.3333333333
0.016993600499 83.3333333333
-0.0363075273931 61.1111111111
0.0384192147327 64.7058823529
0.0122780717722 68.5185185185
-0.00814591127576 90.625
0.0111352051466 73.3333333333
0.0301638154856 100
-0.0161644957802 88.2352941176
-0.0303236160303 58.8235294118
0.0413881277603 81.1320754717
-0.0284457428978 84.6153846154
0.0181816230951 77.7777777778
-0.00851438773283 71.4285714286
0.0092155238328 72.7272727273
0.013198900267 56.862745098
-0.0204110891716 91.3043478261
-0.00221675673555 84.6153846154
-0.0311050593588 87.5
0.0131645709347 91.6666666667
-0.021605076626 85.1851851852
-0.0246457315576 85
-0.007458382998 76.1904761905
0.0325593130503 70.6896551724
0.0347466803781 71.4285714286
0.0224628627746 55.5555555556
-0.033101969715 76.4705882353
0.00518332398492 91.3793103448


==> resources/evaluation/plot-data/structure-bounds-pglib-kamada_kawai-1.dat <==
x y
0.978437975245 16.6666666667
1.03882758219 5.55555555556
0.995672617577 12.9032258065
0.999980405632 13.6363636364
1.00239242047 0
0.96647679745 0
0.997672833145 2.77777777778
1.04491723402 2.77777777778
1.04274264495 12.5
0.995846631928 9.71487360376
0.955826909264 3.7037037037
1.00312756372 2.94117647059
1.04120310606 8.92977392977
1.00188835885 0
0.99768174219 12.8888888889
1.03927393311 8.83720930233
0.989813910471 4.7619047619
1.03824236626 9.72222222222
0.981066580073 5.55555555556
1.0114419134 6.66666666667
1.04457188993 0
0.983270559157 6.79012345679
1.01193972614 5.55555555556
0.957579226924 16.6666666667
0.981420947125 6.81818181818
1.03595183992 4.7619047619
1.02128423449 0
0.986989982588 0.595238095238
1.04419667312 4.27881297447
1.02433994515 11.1111111111
0.9564292428 4.16666666667
1.0446338734 7.77777777778
0.982803929535 0
0.981241652962 6.94444444444
0.957574455751 5.26315789474
0.971096029378 1.66666666667
1.0253185121 9.02777777778
1.02961597564 11.1111111111
0.961281014371 5.55555555556
1.02004054151 6.79738562092
1.01748731466 0
0.986010517191 9.52380952381
0.971751918475 0
1.03194604159 9.3137254902
1.03480981521 2.85714285714
1.0206432759 3.7037037037
0.967657029313 22.2222222222
0.992180024016 9.80392156863
0.999011513699 4.36507936508
1.01058518133 0
0.955103769502 6.45161290323
0.97716679818 8.33333333333
0.96576624137 0
0.992631265999 2.08333333333
1.01116654866 7.01754385965
0.99594552066 2.22222222222
0.955325581008 10.7878787879
0.958102788441 8.09523809524
1.01700602779 4.21568627451
1.00930705854 0
1.02682161137 4.16666666667
0.997526607765 4.16666666667
0.976890555961 10.3205128205
1.03335622744 9.52380952381
1.03009062063 7.57575757576
1.00438228437 0
0.986332304172 3.73563218391
1.00908066173 6.03448275862
0.971434419929 3.1746031746
1.01996739283 3.88888888889
1.0423952214 4.16666666667
0.990471296102 1.75438596491
0.961876653689 3.1746031746
0.977754490453 4.36507936508
0.983794183793 2.31481481481
0.981491762736 7.18954248366
1.00583589783 7.71604938272
0.988030358138 2.08333333333
0.976154982618 11.6666666667
1.02152013793 0
1.01047804668 1.96078431373
0.957353285882 4.44444444444
1.00617829488 5.25606469003
0.970623543181 5.12820512821
0.998904250525 0
0.957848018371 8.73015873016
1.0113194509 0
1.038861394 10.7843137255
0.978847532294 2.89855072464
1.00989685784 4.23076923077
0.986745385289 3.125
1.00908718557 2.77777777778
1.0017345403 4.93827160494
0.997880699491 3.33333333333
0.995609441085 3.1746031746
0.983915893605 5.45977011494
1.01769119746 1.19047619048
0.988870988256 12.7777777778
1.01027479791 0
1.03874029293 1.14942528736


==> resources/evaluation/plot-data/structure-bounds-pglib-kamada_kawai-2.dat <==
x y
2.01320623391 0
2.03957242186 0
2.01276277415 0
2.0042403188 0
1.97116849031 0
1.98739258027 0
2.02182078287 0
1.98364890804 0
1.98565459891 0
2.01822190699 0
1.98578234393 0
1.99269503606 0
2.01154729874 0
1.9767943104 0
1.97082376669 0
2.03124524414 0
1.96810815414 0
1.98855569187 0
1.96897811259 0
1.99533663519 0
2.04171651435 0
2.01831986866 0
2.01746457518 0
1.99025681166 0
2.0143912143 0
1.97739716033 0
1.9688044199 0
2.02269527703 0
2.03828302844 0
1.97522384516 0
2.01658247658 0
1.95557023781 0
1.96095879527 0
2.01833097553 0
2.0166397883 0
2.0138109075 0
1.96709121395 0
2.03523884674 0
2.00871128136 0
1.96089023474 0
2.00125845294 0
1.99274392861 0
2.00262732316 0
1.97602075587 0
2.02469198146 0
1.98934004059 0
2.01585474039 0
2.03249056367 0
2.0136279579 0
1.97319554604 0
2.00125601343 0
1.97543436398 0
1.9883646414 0
2.03077420894 0
2.02245550835 0
1.96951848876 0
2.0052915825 0
2.0396490129 0
2.02724207161 0
1.9695070869 0
2.01466596695 0
1.98229361972 0
2.03225880341 0
1.98069301441 0
2.00053630583 0
1.96426340545 0
2.0168074537 0
2.00749456917 0
1.98992215206 0
2.02929424215 0
2.02620230837 0
2.01360401165 0
1.97591594177 0
1.99202098735 0
2.02397229111 0
1.95616436549 0
2.02098579499 0
2.00405943736 0
2.01224046501 0
1.98996022688 0
2.01474287773 0
1.96320788705 0
1.97408137575 0
2.00764596435 0
1.98406984839 0
1.96104320992 0
1.96171169118 0
1.96939691622 0
2.01709298164 0
2.03326607632 0
1.99184412737 0
2.00467756345 0
1.9844925841 0
1.95662624926 0
1.95819367949 0
2.04164078073 0
2.00986044307 0
2.00409831551 0
2.01966396082 0
2.03342171547 0


==> resources/evaluation/plot-data/structure-bounds-pglib-random-0.dat <==
x y
-0.321062799353 16.6666666667
-0.316637687851 41.6666666667
-0.282681087751 45.1612903226
-0.291467535953 36.3636363636
-0.242293148176 22.7272727273
-0.254687052618 33.3333333333
-0.271419008517 33.3333333333
-0.302801444915 34.7826086957
-0.249330345698 25
-0.281106456508 17.8571428571
-0.301899995338 46.4285714286
-0.303156889281 24.2424242424
-0.292971672166 35.2941176471
-0.287413513984 35.7142857143
-0.27861619146 21.875
-0.24204398728 30.7692307692
-0.315398749523 28.5714285714
-0.242694543589 45.8333333333
-0.260744420231 41.6666666667
-0.2465561576 40
-0.316436918729 46.1538461538
-0.2397407067 40.7407407407
-0.323385887207 16.6666666667
-0.283422032639 21.4285714286
-0.322054495306 27.2727272727
-0.23533828829 28.5714285714
-0.306199113681 44.7368421053
-0.316299550374 37.037037037
-0.295789188787 26.6666666667
-0.304294879997 50
-0.31762897729 41.0256410256
-0.320683705509 24.1379310345
-0.317841655721 58.3333333333
-0.283537759053 44.4444444444
-0.311010955617 34.2105263158
-0.240373397362 33.3333333333
-0.290486045309 41.6666666667
-0.254845101498 33.3333333333
-0.28386723462 30.4347826087
-0.294386446666 25.4901960784
-0.263648751482 35.7142857143
-0.248741358104 32.1428571429
-0.255586670114 16
-0.251608512933 50
-0.242844464343 21.9512195122
-0.271269507324 42.8571428571
-0.240579907173 24.1379310345
-0.313326701762 38.4615384615
-0.267820785254 35.7142857143
-0.265208286188 32.1428571429
-0.316830256956 34.4827586207
-0.240710719395 34.693877551
-0.316282885509 50
-0.300408828287 36.1111111111
-0.310266707788 34.2105263158
-0.240473907763 34.4827586207
-0.313238920988 44.2307692308
-0.285980410354 32.6530612245
-0.271611427532 21.2121212121
-0.281301069016 50
-0.240425748379 31.25
-0.309669707352 50
-0.243577601283 32.6923076923
-0.251592454575 50
-0.251164002415 27.2727272727
-0.282941029772 57.1428571429
-0.256859510401 46.4285714286
-0.286740873812 43.1034482759
-0.322079208996 50
-0.259627919625 26.6666666667
-0.265304516514 25
-0.307888498343 39.4736842105
-0.318761248279 36.5853658537
-0.274004607863 43.9024390244
-0.251107929955 22.8571428571
-0.31360275781 26
-0.250337124052 42.3076923077
-0.30476071055 28.125
-0.283687722252 46.6666666667
-0.290249655449 57.1428571429
-0.248356659611 41.1764705882
-0.270044404165 22
-0.239933744003 37.7358490566
-0.305470368757 30.7692307692
-0.29768717893 38.8888888889
-0.319242636679 32.5
-0.247939331156 27.2727272727
-0.239693323649 25.4901960784
-0.297916418287 45.4545454545
-0.237258453956 30.7692307692
-0.23884366734 34.375
-0.276376865257 45.8333333333
-0.264618381246 33.9622641509
-0.26134224463 32.5
-0.286422153556 28.5714285714
-0.251458147863 26.6666666667
-0.299946741861 35.7142857143
-0.324086859204 44.1176470588
-0.276486196446 54.5454545455
-0.256583823078 37.9310344828


==> resources/evaluation/plot-data/structure-bounds-pglib-random-1.dat <==
x y
0.68803745138 3.97588522589
0.737065586442 11.3888888889
0.698536652796 8.37429595494
0.690995814621 8.24650097377
0.683042399579 9.65367965368
0.706293846985 14.1666666667
0.711833671895 1.11111111111
0.733179039866 1.84265010352
0.709081637865 8.33333333333
0.706133543605 8.62734487734
0.685072917689 6.70634920635
0.71223778973 6.18428709338
0.677996510637 6.8642305407
0.727746704253 0.748299319728
0.702249504869 1.22023809524
0.730137586519 13.6752136752
0.754767728737 10.9523809524
0.720974798977 2.91666666667
0.730827136286 2.77777777778
0.699299010598 7.2619047619
0.683846546539 0.666000666001
0.712041277721 13.6037624927
0.759424176 13.0555555556
0.739112492057 8.60544217687
0.681800039958 1.51515151515
0.714560101009 0
0.76053256206 0.989974937343
0.692743833819 4.60317460317
0.743008805878 5.39112739113
0.75941753842 1.38888888889
0.69334301179 1.17216117216
0.684370555212 3.36343732895
0.708507768995 1.94444444444
0.676767024053 3.91233766234
0.727841827901 2.10526315789
0.701752546659 8.88888888889
0.725035635374 7.7380952381
0.68943284739 1.5873015873
0.756814239315 9.73084886128
0.698892479571 6.71335200747
0.733174669987 1.46258503401
0.717746304633 5.47052154195
0.729470160331 9.31428571429
0.698751117046 2.19246031746
0.746088228615 6.62914321451
0.693700960265 2.41682127396
0.707845938899 5.3886152162
0.758988169022 8.07095682096
0.762711248904 5.12248333677
0.689459835481 2.97619047619
0.740015659687 5.33661740558
0.692520689895 2.66439909297
0.69964479678 1.25
0.753259923399 2.77777777778
0.712901744074 5.78947368421
0.702973057163 2.09633278599
0.695989305819 9.12087912088
0.680089334262 3.64107547781
0.708434337014 1.35021544112
0.764557122749 0.408163265306
0.69029633853 7.29166666667
0.74638039114 2.30623543124
0.759140797783 6.74450549451
0.761801444916 0
0.762615905532 4.10173160173
0.757823406166 0
0.710768334901 1.30952380952
0.694830001388 3.03092501368
0.722041423133 2.68896447468
0.688924723167 0.915343915344
0.746013656015 7.08333333333
0.75102200941 4.68253968254
0.757245274783 2.84552845528
0.678506901645 0.569105691057
0.742251760952 5.35600907029
0.688570738786 4.66666666667
0.68256237945 2.49694749695
0.730213722688 8.16220238095
0.685335991772 5.70634920635
0.688411281218 4.7619047619
0.703340182472 0.31045751634
0.709204164693 5.84126984127
0.739673487572 4.46091644205
0.715035916951 7.05128205128
0.732692999626 4.77954144621
0.73211927527 5.84722222222
0.703541412766 4.26948051948
0.689883245074 5.47298017886
0.747824454191 3.97546897547
0.721562479987 3.31654456654
0.729024470077 6.77083333333
0.722682408201 0.694444444444
0.75073328689 3.14914645103
0.728414844563 3.81547619048
0.720863340602 1.99374699375
0.701456224763 4.1632996633
0.690954798475 7.09183673469
0.756408903185 4.21407024348
0.69271424371 2.42424242424
0.677611198324 3.17733990148


==> resources/evaluation/plot-data/structure-bounds-pglib-random-2.dat <==
x y
1.76426390675 0
1.75322962773 0
1.70589890873 50
1.73400028921 100
1.73131285536 0
1.75296220928 0
1.74114048811 0
1.71738663344 0
1.72725013133 0
1.69996149633 0
1.74938444523 0
1.69135792386 0
1.74966981048 0
1.70544743645 0
1.70968987724 100
1.71398279081 0
1.68075645722 0
1.74752987472 0
1.76254614102 0
1.70549894775 0
1.76446034282 100
1.74794070493 0
1.74252222433 0
1.68135963573 0
1.75951337907 0
1.69034306573 0
1.74517446785 0
1.68211268491 0
1.72754991878 50
1.74904417275 0
1.70998134912 0
1.75150260789 0
1.68759499661 0
1.76162231959 100
1.75391803569 0
1.75152666455 0
1.74792814549 0
1.7221129262 0
1.69875214802 0
1.73759562682 0
1.70563450374 0
1.72946746886 0
1.72204238156 0
1.7591143127 0
1.70323985283 0
1.73966466562 0
1.69539307338 0
1.67607895524 0
1.76403311104 100
1.67890374119 0
1.71328033937 0
1.720666842 0
1.72643019863 0
1.68634760227 0
1.72745149653 0
1.69228106704 0
1.69170805819 0
1.76176056649 50
1.67605544024 50
1.73320030487 0
1.68790821806 0
1.69692618641 0
1.68694535125 0
1.71006924189 0
1.75977219059 0
1.69284250287 0
1.68020851772 0
1.74824271457 0
1.68223835425 0
1.70149777165 0
1.75027814565 0
1.69777814466 0
1.70740031873 0
1.70198744833 0
1.73367854965 0
1.73428359207 0
1.72492357496 0
1.67989680611 0
1.70098264809 0
1.7277693602 0
1.71678611697 0
1.72016479913 0
1.72182497144 0
1.71628291532 0
1.74366583262 0
1.73278687485 0
1.70212392876 0
1.71658563145 0
1.67911184147 0
1.75885649584 0
1.68425325661 0
1.69269041625 0
1.68763568984 0
1.68079517734 0
1.74532748474 100
1.75242187187 100
1.73680585374 0
1.73639030881 0
1.73124562387 0
1.73604143753 0


==> resources/evaluation/plot-data/structure-bounds-snd-exact_outer_face-0.dat <==
x y
0.255704680615 50
0.318870395477 50
0.264738067593 33.3333333333
0.252746903756 66.6666666667
0.278384093375 25
0.244281215611 60
0.285256540618 30.7692307692
0.316014522642 46.1538461538
0.273076375802 33.3333333333
0.278891363674 38.4615384615
0.269939067816 33.3333333333
0.282545933876 33.3333333333
0.302698948162 29.4117647059
0.293531269602 31.5789473684
0.245297385055 50
0.282439244277 33.3333333333
0.278262781637 23.5294117647
0.235744325163 44.4444444444
0.274361396729 33.3333333333
0.241998989373 33.3333333333
0.242689805505 33.3333333333
0.300847829696 33.3333333333
0.260793215876 31.5789473684
0.251577341682 50
0.243900743491 40
0.24778694986 25
0.316923105625 31.5789473684
0.311382600868 30
0.311365880408 50
0.322559315926 31.25
0.308322930262 42.8571428571
0.311018391231 20
0.239211676094 31.25
0.24800053029 31.8181818182
0.288159569679 25
0.25815505642 40
0.296867450704 37.5
0.258027305743 47.619047619
0.261085846821 25
0.26337818417 31.8181818182
0.323955068057 30
0.296967566198 37.5
0.313474991668 20
0.315479121308 22.2222222222
0.290886961568 45
0.301203924448 39.1304347826
0.303750774067 23.5294117647
0.263683307336 40
0.309894329093 37.5
0.282666786805 22.2222222222
0.266271451607 25
0.272846194502 38.0952380952
0.300140682262 36.8421052632
0.235078278334 28.5714285714
0.309681528413 25
0.235639144845 20
0.303815893917 50
0.25847069714 37.5
0.292780412775 34.7826086957
0.26749025086 22.2222222222
0.240717843576 20.8333333333
0.278699860346 30
0.260092740503 33.3333333333
0.299145051109 40.9090909091
0.262474977864 32
0.298758610024 21.4285714286
0.267150161336 43.75
0.272446339736 38.4615384615
0.26541992806 30
0.246288869706 16.6666666667
0.244438836345 19.0476190476
0.277551580702 25
0.268670567658 30
0.308558835443 27.2727272727
0.251714115829 17.3913043478
0.280222057588 20
0.320909574693 38.4615384615
0.254883698168 34.6153846154
0.297871565279 36.3636363636
0.281002790382 16.6666666667
0.245454969681 21.4285714286
0.317592584185 34.6153846154
0.310245205703 34.7826086957
0.253731877988 36.3636363636
0.237773853364 20.8333333333
0.305071405327 25
0.305275447611 30.7692307692
0.283920265906 32
0.260282640124 28.125
0.269160527518 20
0.246920829065 18.1818181818
0.2810551639 20
0.26871237111 43.3333333333
0.24569741976 20
0.274201817093 31.0344827586
0.238807400326 44
0.294635256806 34.6153846154
0.291555653112 15.3846153846
0.287613724192 35
0.27452259915 28


==> resources/evaluation/plot-data/structure-bounds-snd-exact_outer_face-1.dat <==
x y
1.26433127274 4.33333333333
1.248946243 0
1.32121106561 6.66666666667
1.28341321473 13.8888888889
1.24657472299 7.5
1.28563536361 9.33333333333
1.26473727614 24.6153846154
1.29592075924 1.99633699634
1.29213849576 19.4444444444
1.23927924625 28.4615384615
1.26973675234 18.0555555556
1.26782525021 2.77777777778
1.31476535653 32.1568627451
1.3208531014 7.01754385965
1.29323579147 0
1.26664262393 23.3333333333
1.24714803287 9.01960784314
1.25367154951 16.5211640212
1.3123505145 18.5978835979
1.24788209727 8.33333333333
1.27470615623 3.33333333333
1.25060232361 13.6772486772
1.27385026665 21.7543859649
1.28538959814 8.33333333333
1.24220668242 5.11111111111
1.27231093395 4.7619047619
1.32232116368 19.373433584
1.32406959522 9.54761904762
1.26439870579 8.4126984127
1.26373075843 23.8045634921
1.28608899985 19.2857142857
1.24417100971 5.02380952381
1.27559771746 4.45436507937
1.23631591941 6.06060606061
1.25886569747 7.16666666667
1.27541088341 9
1.29268475163 17.4404761905
1.23552425456 0
1.28312591158 0
1.29072151809 26.2481962482
1.24092773965 8.03968253968
1.25897045166 5.80357142857
1.28801378955 7.30158730159
1.29110705235 7.18694885362
1.27326242246 5
1.27516072358 7.45341614907
1.27677349422 20.6510482981
1.27548747755 3
1.25464946676 11.6666666667
1.30360015439 2.82186948854
1.31668089012 12.0833333333
1.30148922047 16.1337868481
1.29324125644 0.877192982456
1.25016897205 13.4487734488
1.26111001958 0.138888888889
1.23833575707 8.00396825397
1.24281705526 16.4005130672
1.26476863069 17.0833333333
1.28277512511 13.6645962733
1.26874721825 3.08641975309
1.31320812403 10.9623015873
1.28313990764 1.33333333333
1.30835178035 16.626984127
1.28773663428 17.8787878788
1.24074762093 7.6380952381
1.26037838168 5.93537414966
1.29359209465 5.8630952381
1.24567777884 4.47802197802
1.27556538025 7.15476190476
1.31718600584 18.2275132275
1.30840839151 13.2123960695
1.26181468618 10.9047619048
1.23646492063 7.11111111111
1.26110653494 12.8787878788
1.28243871582 12.7743271222
1.25158767879 13.6031746032
1.27397315901 7.08180708181
1.23710553834 13.5897435897
1.2923791087 11.6112422931
1.24304993539 12.9662698413
1.3133351562 2.14285714286
1.24174058695 10.7692307692
1.26790508123 0.505050505051
1.30221892021 3.59307359307
1.28483082765 3.5119047619
1.24424270861 10.1666666667
1.31072089597 12.0604395604
1.29056716826 10.4571428571
1.24152871732 10.6547619048
1.2493800087 8
1.23512042173 16.2770562771
1.30039761097 8.61904761905
1.30544793922 14.8412698413
1.25250738855 8.8380952381
1.3085058012 16.6447728517
1.2745650457 8.80808080808
1.31433286069 12.5641025641
1.28098730594 14.5282495282
1.25350858599 6.55339105339
1.29813338188 8.77777777778


==> resources/evaluation/plot-data/structure-bounds-snd-exact_outer_face-2.dat <==
x y
2.25372228586 50
2.28444540227 100
2.23663348262 100
2.28892575583 0
2.26232853266 0
2.26766966199 0
2.32400926625 33.3333333333
2.25339927151 100
2.28143077467 0
2.30135763459 0
2.26454736113 0
2.27172924551 0
2.23583281359 33.3333333333
2.29230488373 33.3333333333
2.27340153896 0
2.29260969043 0
2.31093815968 33.3333333333
2.257276945 66.6666666667
2.30256391354 50
2.27451772365 50
2.24810494742 50
2.29399080762 0
2.26106854042 33.3333333333
2.28932018493 0
2.31500472237 50
2.24475680754 100
2.28602128447 50
2.30608823184 100
2.2373385704 100
2.30187086385 33.3333333333
2.30789821278 100
2.30678216775 100
2.25029546008 100
2.2749012911 50
2.26351967068 50
2.25394585215 0
2.30553758481 100
2.2439364019 0
2.25213175052 0
2.26436957447 33.3333333333
2.26327421444 100
2.25902343011 0
2.24191417339 0
2.25426578884 100
2.31417212585 0
2.30029907578 33.3333333333
2.27738828522 50
2.28300349541 0
2.27769595226 0
2.24870412712 0
2.26118093255 50
2.27480930293 100
2.31126650325 50
2.27707847105 50
2.26625251968 0
2.29145271257 33.3333333333
2.28425349537 100
2.27053511686 33.3333333333
2.24958165225 50
2.28002231991 0
2.2861091945 50
2.25515886725 0
2.27531409942 50
2.23704622166 0
2.25313042604 50
2.28990502706 50
2.28618223041 0
2.24249731289 66.6666666667
2.31592280554 0
2.31920745203 50
2.25856452322 0
2.2575165254 0
2.25750556696 0
2.31596819076 33.3333333333
2.2703028784 0
2.30560007921 33.3333333333
2.2909330099 50
2.25754489515 0
2.27502316397 100
2.27794799672 50
2.28290210685 0
2.24084324241 0
2.32293769852 50
2.28722187359 0
2.27509649033 0
2.30677343335 0
2.29381609668 0
2.25650144524 0
2.24349719119 50
2.28370426742 0
2.31158912964 0
2.29661522778 0
2.24677123415 0
2.32324542216 0
2.29558603231 0
2.26009599137 66.6666666667
2.2794459854 50
2.25122481346 50
2.2640906361 50
2.26805622476 0


==> resources/evaluation/plot-data/structure-bounds-snd-heuristic_outer_face-0.dat <==
x y
0.180900036185 50
0.122246282791 50
0.151286590291 33.3333333333
0.15984720267 66.6666666667
0.110803038407 25
0.129275170887 60
0.172501335438 30.7692307692
0.0962247849333 46.1538461538
0.137953838995 33.3333333333
0.0973721184939 38.4615384615
0.150607273087 33.3333333333
0.165917084543 33.3333333333
0.173510956942 29.4117647059
0.179189685242 31.5789473684
0.136876130879 50
0.102624240724 33.3333333333
0.144993068979 23.5294117647
0.155287004569 44.4444444444
0.16901573843 33.3333333333
0.160139548589 33.3333333333
0.181264007413 33.3333333333
0.156812685662 33.3333333333
0.119015766417 31.5789473684
0.152085250818 50
0.112637009197 40
0.135323240396 25
0.11625671145 31.5789473684
0.124403440364 30
0.114572047663 50
0.102176572133 31.25
0.184356574811 42.8571428571
0.180443225722 23.8095238095
0.141404100007 31.25
0.171277660271 31.8181818182
0.17644740941 25
0.15012183102 40
0.099453961717 37.5
0.17733643835 47.619047619
0.128050901618 25
0.113201162053 31.8181818182
0.132368783077 30
0.130836527622 37.5
0.108511323971 20
0.113132599076 22.2222222222
0.10870212349 33.3333333333
0.170761782816 39.1304347826
0.173074482943 23.5294117647
0.0977650321814 40
0.167006148063 37.5
0.166983529054 22.2222222222
0.180738877676 25
0.11231087021 38.0952380952
0.166441609388 30
0.108181034501 28.5714285714
0.107015357407 25
0.179175703627 15
0.154407303829 50
0.100489871762 37.5
0.13599724945 34.7826086957
0.175416176597 22.2222222222
0.12372267987 26.0869565217
0.141887979737 30
0.114780665681 33.3333333333
0.163389063719 40.9090909091
0.151164200486 32
0.105362496127 21.4285714286
0.14954463094 43.75
0.173327338562 38.4615384615
0.137475660376 35
0.12807515457 25
0.156205819221 23.8095238095
0.106681131047 25
0.180317522516 30
0.127343548447 27.2727272727
0.157659678327 17.3913043478
0.116674419936 19.2307692308
0.133145120994 37.037037037
0.116827172758 38.4615384615
0.162875098142 36.3636363636
0.131743202076 16.6666666667
0.122244365811 21.4285714286
0.176883279102 34.6153846154
0.149063513904 34.7826086957
0.121597886579 36.3636363636
0.112028702828 29.1666666667
0.141075467321 27.7777777778
0.0984556935585 30.7692307692
0.152231987678 32
0.138840156584 28.125
0.138205801003 23.3333333333
0.125973471189 18.1818181818
0.14493583557 27.7777777778
0.144620778266 43.3333333333
0.153862058707 16
0.123538289847 31.0344827586
0.154954827831 44
0.103154608122 34.6153846154
0.133243862659 15.3846153846
0.127887430656 35
0.148714541008 24


==> resources/evaluation/plot-data/structure-bounds-snd-heuristic_outer_face-1.dat <==
x y
1.10387439835 4.33333333333
1.14157438056 0
1.15757206269 6.66666666667
1.10506795335 13.8888888889
1.17597820204 7.5
1.17056792605 9.33333333333
1.14950557777 24.6153846154
1.15607139879 1.99633699634
1.15119530585 19.4444444444
1.09531033565 28.4615384615
1.1151333217 18.0555555556
1.10011089811 2.77777777778
1.17531011464 32.1568627451
1.16238389696 7.01754385965
1.10976173016 0
1.16774423621 23.3333333333
1.15090909384 9.01960784314
1.12827752683 16.5211640212
1.15026660804 18.5978835979
1.16723025353 8.33333333333
1.14261095154 3.33333333333
1.17789158778 13.6772486772
1.14457050838 21.7543859649
1.11321229389 8.33333333333
1.12755031493 5.11111111111
1.10717301197 4.7619047619
1.1266955984 19.373433584
1.14398215106 9.54761904762
1.15658369595 8.4126984127
1.10797260473 23.8045634921
1.13489641962 19.2857142857
1.15837186623 7.95918367347
1.10402466094 4.45436507937
1.10867517867 6.06060606061
1.12560801777 7.16666666667
1.1062413926 9
1.14674972582 17.4404761905
1.14102724752 0
1.1359265049 0
1.18296452845 26.2481962482
1.10775966352 9.09523809524
1.18496800677 13.8392857143
1.17399331595 7.30158730159
1.1819577956 7.14285714286
1.18424614297 4.62962962963
1.14835140945 7.45341614907
1.1780841229 20.6510482981
1.14521412745 3
1.15770751468 11.6666666667
1.15628454807 2.82186948854
1.17805028545 12.0833333333
1.15772632905 16.1337868481
1.17198535429 0.333333333333
1.11484026014 13.4487734488
1.15062586877 0.138888888889
1.18330528508 8.00396825397
1.14941796388 16.4005130672
1.17752706057 17.0833333333
1.13037114073 13.6645962733
1.15191874876 3.08641975309
1.11948557591 1.31469979296
1.10352217576 1.33333333333
1.14040102974 16.626984127
1.11661338077 17.8787878788
1.10071739148 7.6380952381
1.14218479506 5.93537414966
1.1819684387 5.8630952381
1.12288314913 4.47802197802
1.16572961827 7.60714285714
1.1836377893 17.4206349206
1.10804901526 14.7883597884
1.15693346988 10.9047619048
1.18383173825 7.11111111111
1.10365115457 12.8787878788
1.13067109898 12.7743271222
1.14896990264 16.8131868132
1.16803084886 7.47795414462
1.16644302428 13.7179487179
1.1581101762 11.6112422931
1.10208801257 12.9662698413
1.13174496987 2.14285714286
1.16935528205 10.7692307692
1.10667338393 0.505050505051
1.16882326455 3.59307359307
1.18251651866 6.28968253968
1.14735194075 6.00088183422
1.1507285024 12.0604395604
1.15564573528 10.4571428571
1.13677684663 10.6547619048
1.15449993268 8
1.1597314475 15.974025974
1.10723480324 9.21957671958
1.11506441535 14.8412698413
1.16649451347 7.77142857143
1.14170982936 17.1921182266
1.15281665476 8.80808080808
1.15002704853 12.5641025641
1.17931319578 16.9458319458
1.10874003547 6.55339105339
1.11486008705 9.31111111111


==> resources/evaluation/plot-data/structure-bounds-snd-heuristic_outer_face-2.dat <==
x y
2.16774785266 50
2.15010244746 100
2.15427686319 100
2.12708003115 0
2.14544280516 0
2.16416041788 0
2.11015066718 33.3333333333
2.16667446027 100
2.1287797985 0
2.14514157681 0
2.16363818525 0
2.11461416578 0
2.13061586911 33.3333333333
2.16694794677 33.3333333333
2.11328855996 0
2.1615010506 0
2.12120614564 33.3333333333
2.13615011223 66.6666666667
2.17711192871 50
2.14737241553 50
2.13941127554 50
2.15946581973 0
2.14900476481 33.3333333333
2.1503421781 0
2.1283292704 50
2.16707042833 100
2.1824794362 50
2.09779312682 100
2.12568995341 100
2.09812733435 33.3333333333
2.16659868086 100
2.1075306168 100
2.16552931094 100
2.15680061467 50
2.16975651305 50
2.16095696771 0
2.17063735266 100
2.14456127105 0
2.11384739464 0
2.12181929569 33.3333333333
2.15320534781 0
2.10814027553 0
2.14616468429 0
2.1063551777 0
2.1693972919 0
2.10946457077 33.3333333333
2.18313307889 50
2.15077087519 0
2.14362578917 0
2.13169255546 0
2.11429060996 50
2.1474641729 100
2.09852206193 50
2.11015963166 50
2.13408030037 0
2.18345043716 33.3333333333
2.16629739302 100
2.09653845096 33.3333333333
2.17226269259 50
2.13347837997 0
2.0987937339 0
2.14926269918 0
2.10278182041 50
2.16419540253 0
2.12638452978 50
2.1682638577 50
2.10232085945 0
2.16849690631 66.6666666667
2.12490534089 0
2.13127675949 50
2.179701596 33.3333333333
2.13536755669 0
2.15717931105 0
2.09919799499 33.3333333333
2.1428736024 0
2.1699033349 0
2.14461982517 0
2.11096915621 0
2.14355808753 100
2.18422127562 50
2.18172060942 0
2.0976155147 0
2.12558774666 50
2.09853635711 0
2.14508698612 0
2.14901616929 50
2.16885031328 0
2.13867988564 0
2.11437769291 50
2.1837996655 0
2.15209685054 0
2.16925779198 50
2.12552803681 0
2.15165537794 0
2.14766696048 0
2.1382508962 66.6666666667
2.12958791794 50
2.12010037858 50
2.13514436539 50
2.10745616394 0


==> resources/evaluation/plot-data/structure-bounds-snd-high_degree-0.dat <==
x y
-0.155048896274 33.3333333333
-0.175638617941 33.3333333333
-0.150466203556 50
-0.112645884398 50
-0.171395750723 62.5
-0.106460755126 22.2222222222
-0.168382353754 25
-0.149713015832 33.3333333333
-0.151843141059 44.4444444444
-0.166746741972 25
-0.138386158244 66.6666666667
-0.158732839681 33.3333333333
-0.146080699378 26.6666666667
-0.16378483627 26.6666666667
-0.133652813947 22.2222222222
-0.182065341683 33.3333333333
-0.156679012218 46.1538461538
-0.119081243651 33.3333333333
-0.15372573436 30.7692307692
-0.145827455541 23.0769230769
-0.136340724858 58.3333333333
-0.119519491008 55.5555555556
-0.121729964349 33.3333333333
-0.10147558417 44.4444444444
-0.105882196124 20
-0.113371411864 50
-0.184335620358 15.3846153846
-0.113960752707 33.3333333333
-0.128870637648 40
-0.123900435745 30.7692307692
-0.141266205995 45.4545454545
-0.146659370729 26.6666666667
-0.142153478496 35.7142857143
-0.167874975423 50
-0.172538621748 28.5714285714
-0.130464922207 80
-0.167404230902 41.6666666667
-0.152571351443 21.4285714286
-0.127031058008 21.4285714286
-0.162463660338 27.7777777778
-0.110305310231 30
-0.158114106389 25
-0.11482807879 38.4615384615
-0.120964548696 23.0769230769
-0.10171925749 64.7058823529
-0.132963571444 33.3333333333
-0.139588838817 23.0769230769
-0.170671213431 40
-0.13067997532 18.1818181818
-0.115361343127 28.5714285714
-0.120134930543 33.3333333333
-0.159889417785 50
-0.115548321135 33.3333333333
-0.105631026592 23.0769230769
-0.118199934856 41.1764705882
-0.116926201245 43.75
-0.162702578298 28.5714285714
-0.14209344766 21.0526315789
-0.10565707136 27.7777777778
-0.148093969673 42.8571428571
-0.119873650742 11.1111111111
-0.153364640978 40
-0.0996888173528 55.5555555556
-0.129411411128 35.2941176471
-0.142943817201 33.3333333333
-0.172160544302 9.52380952381
-0.14437434461 21.4285714286
-0.157863129445 25
-0.139686205936 40
-0.172953565495 20
-0.177066228186 11.7647058824
-0.141012173131 31.25
-0.167291420554 23.8095238095
-0.126969621011 50
-0.140555456364 35.2941176471
-0.160966599322 30
-0.134950020071 30
-0.157997899537 26.3157894737
-0.133262365111 18.75
-0.121043174072 47.3684210526
-0.14365265946 25
-0.147667534565 22.2222222222
-0.14548897136 29.4117647059
-0.162141625758 31.25
-0.14609950247 27.7777777778
-0.113970813016 46.6666666667
-0.103815525994 21.0526315789
-0.107177238615 35
-0.179524103436 28.5714285714
-0.114161410775 33.3333333333
-0.17355391123 37.5
-0.124524655389 26.6666666667
-0.178219550685 30
-0.157577689402 26.3157894737
-0.142745403465 42.8571428571
-0.113297765513 36.8421052632
-0.159026020433 33.3333333333
-0.134378231698 33.3333333333
-0.165154910418 47.0588235294
-0.148276125755 30


==> resources/evaluation/plot-data/structure-bounds-snd-high_degree-1.dat <==
x y
0.815701594803 16.6666666667
0.866737237954 0
0.866491605399 5
0.872502074214 5
0.827285939211 12.5
0.875501097093 18.1481481481
0.847114447675 32.2619047619
0.893759769703 5.77380952381
0.825980274065 27.4074074074
0.857555374749 21.3095238095
0.815371598099 4.28571428571
0.844274263811 5.87301587302
0.845011339509 23.7142857143
0.816862965677 8.65079365079
0.865947304694 0.343915343915
0.819263699797 20.6301106301
0.898820627031 10
0.870271211033 17.1572871573
0.903990608795 15.7509157509
0.833272342002 9.79853479853
0.842758572885 5.83333333333
0.894448255323 5.52028218695
0.879014408723 18.1746031746
0.874174716018 2.88039121372
0.845443828328 2.87301587302
0.895311803389 6.84523809524
0.816355805418 9.74691974692
0.834504789583 11.2857142857
0.883029447275 1.74603174603
0.860635256625 21.8997668998
0.900566407267 20.2164502165
0.850060674763 11.1111111111
0.862900208015 2.98185941043
0.854605004987 4.28571428571
0.895782629545 10.3741496599
0.869885572567 10.5238095238
0.854074137718 10.376984127
0.866605320069 0
0.885650242621 0.277777777778
0.840242757392 16.4105339105
0.839233774795 11.0793650794
0.898137801469 3.57142857143
0.899182635644 11.4041514042
0.864683824326 5.20757020757
0.895851045385 5.48043459808
0.891746723368 5.9126984127
0.829758579848 10.1515151515
0.870889575314 5.09523809524
0.847220709501 13.7806637807
0.826643623376 3.40445269017
0.874540002446 13.8447971781
0.863003559376 10.6845238095
0.873925534725 1.31746031746
0.863418124556 7.49583749584
0.863437381152 0.47152194211
0.830865979916 11.4384920635
0.847749120868 8.46578025149
0.851420674422 17.1177944862
0.8363098844 9.86772486772
0.838111757546 6.53817082389
0.897285336285 5.96360429694
0.845380940621 5.17027417027
0.840389315898 17.380952381
0.866335909856 13.9075630252
0.89558418122 7.81746031746
0.872951284722 6.47323575895
0.862482217462 4.09400123686
0.852632801337 5.00793650794
0.818113902876 8.55026455026
0.815658114614 15.7092352092
0.843103920954 9.32051608522
0.84299233125 5.16865079365
0.847813610027 8.73015873016
0.850487884587 20.8201058201
0.866908744177 5.10313216196
0.876152048075 10.0386002886
0.857727047637 5.04401154401
0.868154281306 12.0426065163
0.834323781532 6.72969391719
0.889049076649 7.4895572264
0.873705699731 3.45057720058
0.83249519814 9.44003527337
0.895504115219 2.20067514185
0.861853200628 7.09054834055
0.837452951196 5.98324514991
0.81749245615 4.91005291005
0.864008432393 8.76091744513
0.896794286625 6.54978354978
0.885465234887 8.0612244898
0.882709116268 9.22902494331
0.849585894502 6.55753968254
0.891891208414 8.36507936508
0.86472149637 7.7326007326
0.849127793953 6.69590643275
0.81802665092 7.02918774347
0.89309443963 7.43268427479
0.90266974704 8.76984126984
0.880216134287 11.3896905564
0.845879786695 6.606824548
0.854610673599 8.35786435786


==> resources/evaluation/plot-data/structure-bounds-snd-high_degree-2.dat <==
x y
1.83544784762 100
1.89367087572 100
1.87862163201 100
1.84596891744 100
1.86641451877 100
1.83364921804 100
1.85015910582 66.6666666667
1.82616501774 66.6666666667
1.83164223918 100
1.84429430457 100
1.88672871108 100
1.87269491518 100
1.8456563253 50
1.86935874394 100
1.85393045899 100
1.90223038156 100
1.89283983474 66.6666666667
1.86374932435 100
1.87706100463 33.3333333333
1.83293596811 100
1.82816790852 100
1.86801659919 100
1.84098945974 100
1.90073392798 100
1.83864111348 100
1.83317026665 100
1.85977700432 100
1.90085054248 100
1.88351594096 100
1.82510850441 100
1.88698560351 100
1.81636607151 100
1.82591690459 100
1.83512198993 75
1.82934161864 100
1.86084596901 100
1.86214508225 100
1.89073942199 66.6666666667
1.85318656776 100
1.90297487631 100
1.85364630693 100
1.81574537048 100
1.86420690139 100
1.87042640095 50
1.84646158777 100
1.83700403504 50
1.8806898692 50
1.88899916548 100
1.85576099425 50
1.82126114569 100
1.83637051558 100
1.84241171834 100
1.89386737872 100
1.82706812297 50
1.89283772448 33.3333333333
1.84491471517 33.3333333333
1.90477619757 100
1.83684186534 75
1.85551956152 75
1.81549241337 50
1.84664730512 100
1.87150750895 100
1.84861137566 66.6666666667
1.8554181175 66.6666666667
1.85590034471 66.6666666667
1.81798448027 100
1.82507969092 100
1.84455205807 75
1.88571607732 50
1.87079551895 75
1.89581001058 100
1.84904479161 100
1.81843688155 100
1.82469890073 75
1.82327408006 100
1.82814685089 100
1.87748243331 100
1.88427341928 100
1.82155099143 100
1.8905732279 66.6666666667
1.84110798933 100
1.89745127725 100
1.83775846229 100
1.85116320039 50
1.89446978997 66.6666666667
1.8204091209 100
1.8808397783 66.6666666667
1.86596321171 100
1.87906262835 100
1.88723557576 50
1.89654708467 100
1.89031856085 100
1.89704046925 100
1.84074355041 33.3333333333
1.85290641507 100
1.90301023907 100
1.86934871012 66.6666666667
1.86772175602 66.6666666667
1.82858590432 100
1.8559401196 66.6666666667


==> resources/evaluation/plot-data/structure-bounds-snd-kamada_kawai-0.dat <==
x y
-0.0159513826989 40
-0.0289074802257 66.6666666667
-0.0168717927966 33.3333333333
-0.0353075259243 50
0.0282835280791 87.5
-0.032734022333 60
0.0394105485676 33.3333333333
0.006379111487 30.7692307692
0.0174458310613 41.6666666667
-0.0301531363994 50
-0.0247254648457 33.3333333333
-0.0381046596057 50
-0.0225540345662 43.75
-0.0301051883602 33.3333333333
0.0010333576216 80
0.0085623357578 66.6666666667
0.00508240586222 33.3333333333
0.0215823932287 35
0.0303471006228 41.1764705882
0.0134440555613 50
0.0419499024365 33.3333333333
-0.0162617587303 33.3333333333
0.0115477689679 38.0952380952
-0.0228003058517 100
-0.0245777574657 45
-0.00217565755922 62.5
-0.00123160061418 57.8947368421
-0.00710131340822 40.9090909091
0.0318404076365 70
0.0112819000086 36.8421052632
0.0428088914066 71.4285714286
-0.0437081918622 42.8571428571
-0.00307503123805 47.0588235294
-0.0188941604685 56.5217391304
0.00182283459598 50
-0.0243498709437 50
-0.0368344876238 33.3333333333
0.0341535273885 61.1111111111
-0.0178003284785 55
-0.0388924426497 44
0.0192798957619 50
0.00602084019476 37.5
0.000284526305971 27.7777777778
-0.0241096225003 41.1764705882
0.00847712241216 45.8333333333
-0.0154813205031 46.1538461538
-0.0185388309043 50
-0.0324095446099 60
-0.0438554690741 18.75
-0.0147091622858 52.9411764706
-0.0432256845068 50
-0.0397915085576 45.4545454545
-0.00827916825808 50
-0.00767233159584 25
-0.00552039597966 37.5
0.035442640525 47.8260869565
0.000586909270975 33.3333333333
-0.0316080055685 36
0.00265509019788 42.3076923077
0.0406394172187 50
-0.0148019946796 32
0.036048577008 80
-0.00154645316057 52.1739130435
-0.00821234865919 29.1666666667
-0.00727703212544 46.1538461538
0.0403423542782 33.3333333333
0.044484333459 43.75
0.00472668976606 44.8275862069
-0.0332604529995 50
0.044025617395 29.6296296296
-0.0231923428634 29.1666666667
0.0434730634761 28.5714285714
0.00442277682569 34.375
-0.0233527451957 30.7692307692
-0.0350864526035 48
0.0216525044338 33.3333333333
0.043238841966 42.8571428571
0.0347002742527 50
0.00321590487849 33.3333333333
-0.0234539471342 34.7826086957
0.0206798404327 48.1481481481
-0.0284777983965 33.3333333333
0.00422284545009 45.8333333333
-0.00524001701846 61.9047619048
0.0177289707426 21.7391304348
-0.0372150451859 45
0.0303820440883 48.1481481481
-0.0126290190469 33.3333333333
0.0390407803911 53.3333333333
0.0256656372544 47.0588235294
0.0160035272775 61.9047619048
0.00248321885537 42.1052631579
-0.00463011487417 39.2857142857
-0.00311232296722 44
0.0095129154164 51.6129032258
0.0109079709032 34.6153846154
-0.0224480712804 44.4444444444
-0.0213058360059 25.9259259259
0.02546543287 63.6363636364
-0.0217688202836 48.275862069


==> resources/evaluation/plot-data/structure-bounds-snd-kamada_kawai-1.dat <==
x y
1.00057460349 14.6666666667
0.96298333839 0
0.955258261563 5.55555555556
0.979762634525 13.8888888889
1.01586701818 35.4166666667
0.956451482145 13.3333333333
1.04302652659 30
1.01737125474 2.82051282051
0.978324621574 30.5555555556
0.960767561301 21.9444444444
0.978140255937 12.5
1.04308483949 11.1111111111
0.99202279626 32.9166666667
1.0422678022 6.66666666667
1.00676532693 0
1.00923387031 33.3333333333
1.01610300843 13.5555555556
0.995343108481 26.6666666667
1.03436170248 14.7058823529
0.962954888192 11.0416666667
1.03065197532 6.66666666667
1.02321145265 13.8888888889
1.03200531817 19.2063492063
0.966632045248 0
1.03026637157 8.33333333333
0.975756478485 10.4166666667
0.978492854311 21.2280701754
0.996128289456 16.3636363636
0.982611920938 1.66666666667
1.01125345607 25.0877192982
0.988816823862 23.8095238095
1.00371221873 10.3174603175
1.04304306536 7.05882352941
1.00946192523 5.79710144928
1.04454258896 7.40740740741
1.02073159936 24.3333333333
1.02259460714 24.8888888889
1.03479296792 0
0.971738082815 3.33333333333
0.974346583773 26.8
1.04213226539 31.6666666667
1.02989346445 7.08333333333
1.037938291 15.3703703704
1.0134505219 14.7058823529
0.974182596189 14.5833333333
1.03618434466 9.35897435897
1.03304771364 13.5416666667
1.01029268132 5
1.00994178633 20.8333333333
0.999221147322 18.6274509804
1.02039852716 22.2222222222
0.970512721936 25.7575757576
0.961247441637 0.833333333333
1.02071105739 15.625
1.02147274254 0
0.999135211789 24.6376811594
1.03109302294 20.3703703704
1.02764320993 28
0.984133726884 12.8205128205
0.961908989444 13.8888888889
0.987351559931 10.5333333333
1.01726011245 33.3333333333
0.959113084272 25.652173913
0.999898319133 17.5
1.04367001216 11.7948717949
0.998380352785 17.4444444444
0.997305978314 11.4583333333
0.964075496842 9.42528735632
1.00530960359 18.8333333333
0.974821762338 24.5679012346
0.996135690499 29.7222222222
1.00615281625 8.09523809524
0.995436950471 11.25
1.02766862615 24.4871794872
0.981800952028 15.3333333333
1.02610153923 14.4444444444
1.003446421 14.1666666667
1.01182470334 18.5714285714
1.01543700736 19.3055555556
0.996339730663 16.9565217391
0.994661817126 8.64197530864
0.957734492163 13.7037037037
0.97179882425 2.77777777778
1.02952783408 30.1587301587
1.01848060777 9.27536231884
0.983403146515 9.83333333333
0.973424192648 31.4814814815
1.00636556125 9.72222222222
1.00363070928 17
1.02091873607 18.3333333333
0.999276812758 17.4603174603
1.02423985628 18.2456140351
0.957105727576 16.6666666667
1.00019111895 15.3333333333
0.99096287198 24.8387096774
0.966353751028 8.58974358974
0.983698100337 9.87654320988
0.992933985246 20.6172839506
0.970941014276 23.1818181818
0.985060320998 14.2528735632


==> resources/evaluation/plot-data/structure-bounds-snd-kamada_kawai-2.dat <==
x y
2.00478110765 50
1.96699781006 0
2.00092731393 0
2.01579014505 0
1.96515951036 0
2.03904372377 0
2.02787325841 0
2.04126845961 0
1.98731943299 0
2.03714635702 0
2.03874452009 0
1.9676698431 0
1.9773178102 0
1.98685786942 33.3333333333
1.97521946967 0
1.98239563712 0
1.98122228137 50
1.98778892727 0
1.97026156391 0
2.01956112789 0
2.01945177286 0
1.96400749145 0
1.97163015749 50
2.0057215795 0
1.99272254393 0
2.00738250373 0
1.957888802 0
1.97856781434 0
2.0291256897 0
2.004490342 0
1.96360675148 0
1.99565982037 0
2.00708782025 0
2.02337784438 0
2.02972357311 0
2.02643292692 0
2.02435213929 0
2.00413522689 0
1.95647685857 0
1.99547164227 0
1.95860283154 0
2.02766449355 0
1.9723049914 0
1.98959287809 0
1.9568285559 0
2.0377878883 0
1.96039461668 0
2.02600915735 0
2.04491452693 0
2.02049623856 0
1.96622576494 0
1.98364044452 0
2.00031759436 0
1.9690062683 0
2.02683489247 0
2.03375377484 0
2.00865448265 0
1.99844414222 0
2.02434105524 0
1.96502230584 0
2.02640014557 0
2.03766065505 0
1.96362883064 0
1.99450249829 0
2.01920114498 0
1.96062500825 0
1.96332162038 0
2.04088584033 0
2.03725814211 0
1.96200717024 0
1.99539244271 0
2.01642164653 0
1.98986420387 0
1.97865155138 0
2.04411082544 0
2.01484864945 0
2.02551360479 0
1.96334104597 0
1.97447448302 0
2.02422714281 0
1.97934669923 0
1.96018959485 0
1.97751898891 0
1.98811526157 0
2.01456944196 0
1.9622885774 0
1.95542964119 0
1.96620958872 0
2.03784076679 0
1.9658089816 0
1.97027746067 0
1.96107875153 0
2.03618443579 0
2.03481148542 0
2.02898748203 0
1.98672457918 0
2.01270758983 0
1.96869843455 0
2.03872246922 0
1.98736952364 0


==> resources/evaluation/plot-data/structure-bounds-snd-random-0.dat <==
x y
-0.254889163518 55.5555555556
-0.30214408135 50
-0.281529144283 33.3333333333
-0.296794829313 33.3333333333
-0.273552523994 50
-0.23598142335 36.3636363636
-0.24174560006 30.7692307692
-0.284000888716 38.4615384615
-0.277431384408 50
-0.306341459418 35.7142857143
-0.291828018364 60
-0.264808056871 33.3333333333
-0.291708787217 27.7777777778
-0.311902250339 30
-0.268279899333 45.4545454545
-0.302474104628 33.3333333333
-0.258574415818 23.5294117647
-0.244035928207 47.619047619
-0.285233847169 26.6666666667
-0.244721119921 31.25
-0.274697408333 35.7142857143
-0.244550612831 40
-0.249254563139 33.3333333333
-0.291072367064 60
-0.237466876682 41.1764705882
-0.257871663812 25
-0.308628978836 38.8888888889
-0.284356769243 25
-0.284786794724 30
-0.315999523014 36.8421052632
-0.324482714253 50
-0.245829617501 25
-0.280892885027 43.75
-0.256443620247 42.8571428571
-0.246629188848 21.0526315789
-0.307041842562 30
-0.285709574858 40
-0.320954537588 26.3157894737
-0.276073364867 25
-0.257239367079 24
-0.304251292029 20
-0.242563211038 50
-0.291706384255 29.4117647059
-0.308548075132 35.2941176471
-0.266241053497 56.5217391304
-0.257372982591 38.0952380952
-0.268895565849 46.6666666667
-0.289206026938 70
-0.268150245815 35.7142857143
-0.247353662967 47.0588235294
-0.304573241126 34.6153846154
-0.246645938402 27.2727272727
-0.319180287565 31.5789473684
-0.277501616269 40
-0.324196351798 45.8333333333
-0.301986269179 40.9090909091
-0.290557276617 47.0588235294
-0.269333539133 29.1666666667
-0.260070928827 44
-0.308083079164 32
-0.320510731881 25
-0.248111379491 60
-0.266310936572 37.5
-0.244587579123 21.7391304348
-0.304909284063 27.2727272727
-0.270117349352 27.5862068966
-0.238353689812 29.4117647059
-0.267727169225 25.9259259259
-0.238142191666 23.5294117647
-0.302181486084 23.0769230769
-0.255037652315 27.2727272727
-0.282917299366 19.0476190476
-0.303611627729 25.8064516129
-0.311598412339 25
-0.305180373544 23.0769230769
-0.258712598136 23.0769230769
-0.2857950598 17.8571428571
-0.261200024203 40
-0.238268886092 40.9090909091
-0.312715373774 28
-0.250395444529 17.8571428571
-0.306211573856 17.3913043478
-0.322215882956 43.4782608696
-0.258950012165 40
-0.296325929287 16.6666666667
-0.269189472773 31.5789473684
-0.280433803281 23.0769230769
-0.323429746343 32
-0.290968848396 25
-0.293217700438 29.0322580645
-0.254511101301 40
-0.276544096932 31.5789473684
-0.291825482822 18.5185185185
-0.295018441213 16
-0.30168090038 27.5862068966
-0.315162963935 23.0769230769
-0.274032745011 32
-0.247217384572 32
-0.31231755085 23.8095238095
-0.241299688683 21.4285714286


==> resources/evaluation/plot-data/structure-bounds-snd-random-1.dat <==
x y
0.736518783681 8.51851851852
0.735527426841 0
0.735140056662 2.77777777778
0.748141718221 5
0.707487454518 24.1666666667
0.710788148535 19.8268398268
0.721104960301 38.4615384615
0.747126317053 1.73992673993
0.716839312038 30
0.704729503107 25
0.740232514756 3.85714285714
0.753778186289 2.77777777778
0.724842400967 32.037037037
0.687223739117 10.5
0.690529767667 0.17316017316
0.764215477302 15.1587301587
0.719287555702 9.41176470588
0.681037480954 21.462585034
0.734990689997 16.6666666667
0.709760873885 7.29166666667
0.738171938704 11.9047619048
0.71457432647 16.8571428571
0.745933018839 17.5925925926
0.715539474675 0.161616161616
0.758069294939 1.17647058824
0.750360257353 8.33333333333
0.71963219043 30.1851851852
0.687712216117 16.6666666667
0.751385091476 0.0793650793651
0.705498180681 29.5989974937
0.687579414728 20.5555555556
0.67559323102 13.5
0.753141172323 1.72619047619
0.688646298663 7.93650793651
0.750528476964 6.14035087719
0.716949376595 10.1904761905
0.71818940323 23.3333333333
0.722118832516 0
0.683727066056 4.16666666667
0.719135169327 15.3650793651
0.755595211841 14.4285714286
0.688314893508 39.3452380952
0.689739972995 11.4565826331
0.717468434535 8.96358543417
0.749167523494 9.55486542443
0.743420065226 7.61904761905
0.745109857455 16.1587301587
0.720708670364 6.66666666667
0.707563260591 15.8503401361
0.686609810074 15.41295306
0.727724438573 13.0769230769
0.749625085861 15.5627705628
0.747878620012 2.28070175439
0.707361793938 14.4761904762
0.699968602584 2.86044973545
0.764030238483 21.2121212121
0.728489077223 11.568627451
0.753466229143 22.3611111111
0.732637304215 10.4380952381
0.715031489286 13.1619047619
0.760527838962 5.17857142857
0.740013242616 23.4285714286
0.722806127989 16.8650793651
0.709600467475 11.8426501035
0.694451823962 14.1125541126
0.703590832332 10.9934318555
0.719619490388 9.41176470588
0.678283692406 6.57848324515
0.719674803009 15.4295051354
0.695347794803 20.8516483516
0.758281156448 18.7842712843
0.690275665029 13.0158730159
0.734718665538 7.05837173579
0.696387537618 20.6349206349
0.732905774164 11.9597069597
0.692007758665 16.1172161172
0.719786110632 6.83106575964
0.722654141735 18.1238095238
0.714577807689 19.7655122655
0.756373522059 10.8380952381
0.733711601358 4.21768707483
0.73878562196 9.73084886128
0.703261665007 12.3188405797
0.754681126559 20.6785714286
0.711088377942 6.68650793651
0.744032760679 3.75939849624
0.712241210436 21.1618936619
0.679321646098 7.79047619048
0.694594680358 15.5505952381
0.694785308165 11.3978494624
0.696815618731 10.6428571429
0.693619344883 14.4360902256
0.760284219549 11.5167548501
0.724748444521 4.74285714286
0.750871004561 16.5024630542
0.742190266036 9.18026418026
0.728644850133 7.6
0.682206837486 17.4095238095
0.738598158373 17.5963718821
0.746036067447 15.3983714698


==> resources/evaluation/plot-data/structure-bounds-snd-random-2.dat <==
x y
1.76408102465 50
1.72172163505 0
1.75172286842 0
1.694446727 100
1.70203039768 0
1.76425257525 50
1.67871932111 33.3333333333
1.68663358667 100
1.69911218356 100
1.74327537428 50
1.73860872995 100
1.69089583053 0
1.76109713477 33.3333333333
1.71469605606 33.3333333333
1.73368246113 50
1.74645308948 0
1.74821313346 33.3333333333
1.68166090946 100
1.70454295128 0
1.75804687046 50
1.75675457762 0
1.73366463187 0
1.7098609054 100
1.71614987722 50
1.76341081985 33.3333333333
1.67559692377 0
1.73396996977 0
1.69879095663 33.3333333333
1.72866038497 100
1.71830006606 0
1.76074643587 50
1.71749470281 33.3333333333
1.71577748171 0
1.70692272007 0
1.75016330294 50
1.7225943918 100
1.70349515503 0
1.71726602831 50
1.69857718511 0
1.69954773889 50
1.70233829973 0
1.7129897485 0
1.70000521764 0
1.72624481134 0
1.72527365792 0
1.74394094516 0
1.70892396808 0
1.68554879916 0
1.69096601544 0
1.75634903677 50
1.69432580595 50
1.73836982366 50
1.67817512446 50
1.72504621031 0
1.7501768736 50
1.68522074075 0
1.71757694199 0
1.75941062292 50
1.72563841603 50
1.72667216975 33.3333333333
1.70104183644 0
1.73523304686 0
1.73859710898 100
1.69612017097 50
1.71633535925 33.3333333333
1.74947025188 50
1.72642532517 0
1.70458785128 33.3333333333
1.74427757135 50
1.67871962648 0
1.70941963934 0
1.71792865171 0
1.73812159102 100
1.75796790232 50
1.75356794238 0
1.75724570481 33.3333333333
1.69841011062 50
1.73556720587 100
1.73087562767 0
1.70816415414 50
1.71393887181 50
1.72478952596 50
1.7537366276 0
1.72304925132 0
1.70913017062 0
1.75395349132 0
1.74907000384 50
1.74072191039 0
1.74840111846 50
1.74335455697 0
1.76375363688 0
1.6998172267 0
1.70511003204 0
1.74641720925 0
1.73068170392 0
1.69349875038 50
1.73325537293 50
1.68893245058 0
1.69115657875 0
1.72780963071 100

